On the Occurrence Rate of Hot Jupiters in Different Stellar Environments

Many Hot Jupiters (HJs) are detected by the Doppler and the transit techniques. From surveys using these two techniques, however, the measured HJ occurrence rates differ by a factor of two or more. Using the California Planet Survey sample and the Kepler sample, we investigate the causes for the difference of HJ occurrence rate. First, we find that $12.8\%\pm0.24\%$ of HJs are misidentified in the Kepler mission because of photometric dilution and subgiant contamination. Second, we explore the differences between the Doppler sample and the Kepler sample that can account for the different HJ occurrence rate. Third, we discuss how to measure the fundamental HJ occurrence rates by synthesizing the results from the Doppler and Kepler surveys. The fundamental HJ occurrence rates are a measure of HJ occurrence rate as a function of stellar multiplicity and evolutionary stage, e.g., the HJ occurrence rate for single and multiple stars or for main sequence and subgiant stars. While we find qualitative evidence that HJs occur less frequently in subgiants and multiple stellar systems, we conclude that our current knowledge of stellar properties and stellar multiplicity rate is too limited for us to reach any quantitative result for the fundamental HJ occurrence rates. This concern extends to $\eta_{\rm{Earth}}$, the occurrence rate of Earth-like planets.

==> Wright2012.tsv <==
#
#   VizieR Astronomical Server vizier.cfa.harvard.edu
#    Date: 2014-07-07T19:55:38 [V1.99+ (14-Oct-2013)]
#   In case of problem, please report to:	cds-question@unistra.fr
#
#
#Coosys	J2000:	eq_FK5 J2000
#INFO	votable-version=1.99+ (14-Oct-2013)	
#INFO	-ref=VIZ53bafa3e0fdd	
#INFO	-out.max=unlimited	
#INFO	queryParameters=30	
#-oc.form=dec
#-out.max=unlimited
#-order=I
#-out.src=J/ApJS/159/141/stars
#-nav=cat:J/ApJS/159/141&tab:{J/ApJS/159/141/stars}&key:source=J/ApJS/159/141&HTTPPRM:&&-ref=VIZ53bafa3e0fdd&-out.max=50&-out.form=HTML Table&-oc.form=sexa&-c.eq=J2000&-c.r=  2&-c.u=arcmin&-c.geom=r&-order=I&-out=SPOCS&-out=Name&-out=RAJ2000&-out=DEJ2000&-out=Vmag&Vmag=<8&-out=Dist&-out=Mass&-out=e_Mass&-out=Age&-out=e_Age&-out=E_Age&-out=Teff&Teff=4100 .. 6100&-out=log(g)&log(g)=>4.0&-out=[M/H]&-out=[Fe/H]&-out=vsini&-ignore=Simbad=*&Simbad=Simbad&-file=.&-meta.ucd=2&-meta=1&-meta.foot=1&-usenav=1&-bmark=POST&-out.src=J/ApJS/159/141/stars
#-c.eq=J2000
#-c.r=  2
#-c.u=arcmin
#-c.geom=r
#-source=J/ApJS/159/141/stars
#-order=I
#-out=SPOCS
#-out=Name
#-out=RAJ2000
#-out=DEJ2000
#-out=Vmag
#Vmag=<8
#-out=Dist
#-out=Mass
#-out=e_Mass
#-out=Age
#-out=e_Age
#-out=E_Age
#-out=Teff
#Teff=4100 .. 6100
#-out=log(g)
#log(g)=>4.0
#-out=[M/H]
#-out=[Fe/H]
#-out=vsini
#

#RESOURCE=yCat_21590141
#Name: J/ApJS/159/141
#Title: Spectroscopic properties of cool stars. I. (Valenti+, 2005)
#Table	J_ApJS_159_141_stars:
#Name: J/ApJS/159/141/stars
#Title: Stellar properties and parameters {\em(tables 8 and 9 of the paper) }
#Column	SPOCS	(I4)	Catalog identification number (G1)	[ucd=meta.id;meta.main]
#Column	Name	(a11)	Object name	[ucd=meta.id]
#Column	RAJ2000	(A10)	? Hour of Right Ascension (J2000)	[ucd=pos.eq.ra;meta.main]
#Column	DEJ2000	(A9)	? Degree of Declination (J2000)	[ucd=pos.eq.dec;meta.main]
#Column	Vmag	(F5.2)	? The visual magnitude	[ucd=phot.mag;em.opt.V]
#Column	Dist	(F5.1)	? Distance	[ucd=pos.distance;pos.heliocentric]
#Column	Mass	(F6.3)	? Stellar mass in solar units	[ucd=phys.mass]
#Column	e_Mass	(F6.3)	? Uncertainty in Mass	[ucd=stat.error;phys.mass]
#Column	Age	(F4.1)	? Isochrone age	[ucd=time.age]
#Column	e_Age	(F4.1)	? Lower range limit to Age	[ucd=stat.error;time.age]
#Column	E_Age	(F4.1)	? Upper range limit to Age	[ucd=stat.error;stat.max]
#Column	Teff	(I4)	Synthetic spectrum fit effective temperature	[ucd=phys.temperature.effective;meta.modelled]
#Column	log(g)	(F5.2)	Log of the synthetic spectrum fit surface gravity	[ucd=arith.zp]
#Column	[M/H]	(F5.2)	Log of the metallicity number abundance (1)	[ucd=phys.abund]
#Column	[Fe/H]	(F5.2)	Log of the iron number abundance (1)	[ucd=meta.id]
#Column	vsini	(F4.1)	Projected rotational velocity	[ucd=phys]
SPOCS|Name|RAJ2000|DEJ2000|Vmag|Dist|Mass|e_Mass|Age|e_Age|E_Age|Teff|log(g)|[M/H]|[Fe/H]|vsini
 | |"h:m:s"|"d:m:s"|mag|pc|solMass|solMass|Gyr|Gyr|Gyr|K|[cm/s]|[Sun]|[Sun]|km/s
----|-----------|----------|---------|-----|-----|------|------|----|----|----|----|-----|-----|-----|----
   1|HD 225261  |00 04 56.3|+23 16 10| 7.82| 25.6| 0.930| 0.130| 8.2| 0.4|14.1|5265| 4.59|-0.31|-0.44| 0.0
   4|HD 166     |00 06 36.7|+29 01 17| 6.07| 13.7| 0.964| 0.093| 1.9| 0.4| 4.1|5577| 4.58| 0.12| 0.18| 4.1
   6|HD 377     |00 08 25.7|+06 37 00| 7.59| 39.8| 0.790| 0.120| 4.1| 1.9| 5.7|5873| 4.28| 0.11| 0.15|14.6
  10|HD 691     |00 11 22.4|+30 26 58| 7.95| 34.1| 1.220| 0.180| 4.1| 1.1| 6.8|5633| 4.66| 0.20| 0.32| 5.4
  12|HD 1388    |00 17 58.8|-13 27 20| 6.51| 26.1| 1.180| 0.170| 3.7| 1.8| 5.6|5952| 4.42|-0.04| 0.00| 3.0
  13|HD 1461    |00 18 41.8|-08 03 10| 6.47| 23.4| 1.140| 0.160| 4.2| 2.1| 5.9|5765| 4.41| 0.16| 0.18| 1.6
  14|HD 1581    |00 20 04.2|-64 52 29| 4.23|  8.6| 1.176| 0.092| 5.3| 3.4| 6.8|5948| 4.46|-0.18|-0.22| 3.0
  15|HD 1835    |00 22 51.7|-12 12 33| 6.39| 20.4| 0.980| 0.100| 2.5| 0.6| 4.0|5837| 4.47| 0.22| 0.25| 7.0
  16|HD 1832    |00 23 00.2|+22 22 30| 7.57| 40.5| 0.920| 0.140| 7.7| 3.5| 9.8|5731| 4.27|-0.02|-0.03| 2.8
  18|HD 2025    |00 24 25.9|-27 01 36| 7.92| 18.0| 0.700| 0.098| 4.9| 0.1|13.7|4865| 4.61|-0.27|-0.29| 1.5
  19|HD 2071    |00 24 42.5|-53 59 02| 7.27| 27.7| 0.913| 0.081| 7.1| 2.5| 9.6|5693| 4.46|-0.09|-0.09| 0.0
  20|HD 2151    |00 25 45.0|-77 15 15| 2.82|  7.5| 1.433| 0.058| 5.8| 5.5| 6.1|5873| 4.08|-0.09|-0.07| 4.0
  23|HD 3074    |00 33 43.8|-35 00 07| 6.80| 36.2| 0.900| 0.140| 5.0| 3.2| 6.3|5911| 4.12|-0.04| 0.00| 4.6
  24|HD 3079    |00 34 29.7|+47 54 55| 7.38| 47.2| 1.050| 0.160| 3.8| 2.2| 5.0|6071| 4.24|-0.05|-0.08| 3.3
  25|HD 3277    |00 35 34.2|-39 44 46| 7.45| 29.1| 0.991| 0.093| 9.4| 3.2|12.6|5539| 4.47|-0.06|-0.07| 1.3
  26|HD 3651    |00 39 21.8|+21 15 01| 5.88| 11.1| 0.799| 0.063| 8.2| 3.0|12.5|5221| 4.45| 0.16| 0.16| 1.1
  29|HD 3823    |00 40 25.6|-59 27 16| 5.89| 25.5| 1.250| 0.100| 6.7| 5.9| 7.3|6014| 4.23|-0.21|-0.27| 2.3
  30|HD 3795    |00 40 32.8|-23 48 17| 6.14| 28.6| 1.840| 0.260|10.8| 8.1|13.8|5369| 4.16|-0.41|-0.58| 1.7
  31|HD 3821    |00 40 47.4|-07 13 57| 7.10| 25.9| 0.830| 0.120| 5.0| 1.6| 7.9|5828| 4.46|-0.07|-0.06| 4.3
  32|HD 3765    |00 40 49.2|+40 11 13| 7.36| 17.3| 0.840| 0.120| 7.0| 0.7|13.0|5032| 4.59| 0.12| 0.18| 0.0
  34|HD 4208    |00 44 26.6|-26 30 56| 7.78| 32.7| 0.980| 0.150| 9.5| 2.6|13.6|5600| 4.52|-0.26|-0.28| 0.0
  35|HD 4308    |00 44 39.2|-65 38 58| 6.55| 21.9| 1.470| 0.120| 9.5| 6.7|11.6|5695| 4.58|-0.18|-0.31| 0.2
  39|HD 4307    |00 45 28.6|-12 52 50| 6.15| 31.9| 1.310| 0.200| 6.4| 4.9| 8.7|5839| 4.10|-0.18|-0.19| 2.5
  40|HD 4628    |00 48 22.9|+05 16 50| 5.74|  7.5| 0.637| 0.050|11.4| 5.8|14.6|4944| 4.51|-0.19|-0.27| 2.0
  41|HD 4614    |00 49 05.1|+57 48 59| 3.46|  6.0| 1.100| 0.100| 5.7| 3.5| 7.5|5941| 4.44|-0.17|-0.25| 2.8
  42|HD 4747    |00 49 26.7|-23 12 44| 7.15| 18.8| 0.990| 0.140| 7.9| 0.7|13.3|5335| 4.65|-0.25|-0.22| 1.1
  43|HD 4915    |00 51 10.8|-05 02 21| 6.98| 22.1| 1.020| 0.140| 7.4| 2.2|11.7|5650| 4.57|-0.18|-0.19| 1.8
  44|HD 4903    |00 51 24.8|+32 39 25| 7.28| 53.2| 1.170| 0.190| 3.6| 2.7| 4.6|6086| 4.15|-0.06|-0.03| 7.5
  45|HD 5065    |00 52 51.7|+40 14 44| 6.76| 42.0| 1.240| 0.190| 4.8| 3.9| 6.0|5957| 4.13|-0.08|-0.05| 4.1
  46|HD 5133    |00 53 01.1|-30 21 24| 7.15| 14.1| 1.190| 0.160| 6.0| 0.3|12.7|4968| 4.80|-0.13|-0.04| 1.8
  47|HD 5372    |00 56 17.3|+52 29 28| 7.53| 41.0| 1.160| 0.180| 3.6| 2.0| 5.0|5877| 4.40| 0.18| 0.21| 3.3
  48|HD 5562    |00 56 21.2|-63 57 30| 7.17| 44.8| 1.540| 0.150| 8.3| 5.7|10.9|5453| 4.15| 0.10| 0.22| 0.3
  51|HD 6735    |01 07 32.0|-41 44 48| 7.01| 33.7| 1.210| 0.110| 3.2| 1.4| 4.2|6085| 4.45|-0.06|-0.07| 3.7
  56|HD 6963    |01 10 41.9|+42 55 54| 7.66| 26.8| 0.850| 0.120| 8.2| 1.7|12.9|5495| 4.54|-0.18|-0.15| 2.1
  58|HD 7047    |01 10 54.2|+09 33 49| 7.23| 39.6| 1.010| 0.150| 5.9| 3.0| 7.5|5898| 4.25|-0.11|-0.09| 2.4
  60|HD 7693    |01 15 00.3|-68 49 08| 7.22| 21.1| 2.340| 0.220|11.7| 6.0|14.9|4982| 4.78| 0.05| 0.23| 4.1
  62|HD 7661    |01 16 24.1|-12 05 49| 7.55| 26.5| 0.810| 0.120| 9.1| 2.5|13.2|5421| 4.46|-0.02| 0.06| 4.1
  63|HD 7590    |01 16 29.2|+42 56 21| 6.59| 23.6| 1.120| 0.150| 2.5| 0.6| 4.5|6031| 4.54|-0.07|-0.03| 7.2
  64|HD 7727    |01 16 59.0|-02 16 44| 6.52| 29.7| 0.970| 0.140| 3.3| 1.9| 4.6|6022| 4.25| 0.03| 0.05| 5.0
  67|HD 7924    |01 21 59.1|+76 42 37| 7.17| 16.8| 0.800| 0.110| 6.7| 0.4|12.6|5177| 4.58|-0.12|-0.15| 1.3
  68|HD 8262    |01 22 17.8|+18 40 57| 6.96| 25.6| 0.970| 0.130| 6.6| 2.4| 9.7|5761| 4.46|-0.16|-0.16| 1.6
  69|HD 8331    |01 22 43.4|+10 22 10| 7.47| 52.7| 1.050| 0.170| 6.6| 4.2| 9.3|5695| 4.05|-0.03|-0.01| 2.3
  71|HD 8574    |01 25 12.5|+28 34 00| 7.12| 44.2| 1.090| 0.170| 3.7| 2.4| 5.0|6050| 4.20|-0.01|-0.01| 4.5
  72|HD 8648    |01 25 20.1|+01 27 39| 7.38| 39.4| 1.160| 0.180| 4.8| 2.8| 6.7|5790| 4.35| 0.14| 0.17| 2.5
  77|HD 9070    |01 29 51.3|+31 00 26| 7.93| 42.7| 0.960| 0.150| 5.3| 2.9| 7.5|5657| 4.36| 0.23| 0.30| 2.1
  79|HD 9224    |01 31 19.5|+29 24 47| 7.32| 43.1| 1.120| 0.170| 5.7| 3.5| 7.3|5843| 4.24|-0.01| 0.00| 1.8
  81|HD 9540    |01 33 15.8|-24 10 40| 6.97| 19.5| 0.914| 0.078| 6.8| 1.8|11.1|5462| 4.56|-0.04|-0.02| 0.0
  82|HD 9472    |01 33 19.0|+23 58 32| 7.63| 33.2| 1.290| 0.190| 3.7| 1.1| 6.2|5867| 4.67| 0.00| 0.05| 2.2
  83|HD 9562    |01 33 42.8|-07 01 31| 5.75| 29.7| 1.570| 0.220| 3.9| 3.4| 4.9|5939| 4.13| 0.19| 0.26| 4.2
  84|HD 9407    |01 34 33.2|+68 56 53| 6.52| 21.0| 1.130| 0.150| 6.5| 3.1| 9.8|5657| 4.48| 0.00| 0.02| 0.1
  87|HD 9986    |01 37 40.8|+12 04 42| 6.77| 25.7| 1.090| 0.150| 4.3| 1.8| 6.6|5805| 4.45| 0.05| 0.08| 2.6
  88|HD 10180   |01 37 53.5|-60 30 41| 7.33| 39.4| 1.180| 0.110| 4.2| 2.1| 5.2|5890| 4.37| 0.07| 0.08| 3.1
  89|HD 10126   |01 39 35.9|+28 06 39| 7.74| 34.0| 1.090| 0.160| 8.8| 3.1|12.7|5537| 4.49| 0.03| 0.02| 2.0
  90|HD 10086   |01 39 36.0|+45 52 39| 6.60| 21.4| 0.980| 0.130| 4.3| 1.5| 7.2|5725| 4.46| 0.09| 0.12| 2.4
  91|HD 10360   |01 39 46.0|-56 11 42| 6.00|  6.7| 0.449| 0.048| 5.5| 0.1|14.6|5016| 4.59|-0.20|-0.23| 2.2
  92|HD 10361   |01 39 46.0|-56 11 42| 6.00|  6.7| 0.434| 0.046| 4.5| 0.1|12.7|5096| 4.61|-0.19|-0.22| 1.9
  93|HD 10145   |01 41 37.7|+66 54 35| 7.70| 36.7| 1.070| 0.160| 8.1| 3.1|11.3|5638| 4.44| 0.00|-0.01| 0.6
  95|HD 10476   |01 42 29.7|+20 16 06| 5.24|  7.5| 0.812| 0.064| 8.7| 2.9|13.0|5181| 4.53|-0.07|-0.04| 1.7
  96|HD 10700   |01 44 05.0|-15 56 22| 3.49|  3.6| 0.996| 0.030|    |    |    |5283| 4.59|-0.36|-0.52| 1.3
  97|HD 10697   |01 44 55.8|+20 04 59| 6.27| 32.6| 1.450| 0.210| 5.9| 5.0| 7.8|5680| 4.12| 0.10| 0.19| 2.5
  99|HD 10780   |01 47 44.8|+63 51 08| 5.63| 10.0| 0.880| 0.120| 6.8| 1.9|11.9|5327| 4.54|-0.06| 0.03| 1.3
 100|HD 11112   |01 48 20.5|-41 29 42| 7.13| 45.1| 1.370| 0.140| 4.2| 3.2| 5.0|5890| 4.24| 0.17| 0.20| 3.9
 101|HD 11226   |01 50 15.4|-06 42 14| 7.07| 43.0| 1.100| 0.170| 3.8| 2.5| 5.0|6012| 4.20| 0.00| 0.03| 2.5
 103|HD 11505   |01 53 06.1|-01 19 36| 7.43| 37.7| 1.310| 0.200| 8.1| 4.0|10.2|5758| 4.44|-0.11|-0.22| 1.4
 104|HD 11850   |01 56 47.2|+23 03 04| 7.85| 33.3| 0.960| 0.140| 5.3| 1.7| 9.1|5663| 4.55| 0.04| 0.09| 5.7
 105|HD 11964   |01 57 09.6|-10 14 32| 6.42| 34.0| 1.490| 0.150| 7.7| 4.6|11.9|5349| 4.03| 0.05| 0.12| 2.7
 106|HD 12051   |01 59 06.6|+33 12 34| 7.14| 24.6| 1.370| 0.190| 6.2| 2.2|10.2|5495| 4.62| 0.15| 0.26| 0.0
 107|HD 12235   |02 00 09.1|+03 05 49| 5.89| 31.1| 1.940| 0.190| 2.5| 2.0| 2.8|6097| 4.29| 0.25| 0.33| 5.6
 108|HD 12387   |02 00 32.1|-40 43 52| 7.37| 35.0| 1.500| 0.150| 9.0| 4.0|10.8|5716| 4.52|-0.13|-0.23| 2.0
 111|HD 12661   |02 04 34.2|+25 24 51| 7.43| 37.2| 1.220| 0.180| 4.2| 2.2| 5.6|5743| 4.42| 0.31| 0.36| 1.3
 112|HD 12846   |02 06 30.2|+24 20 02| 6.89| 23.2| 0.870| 0.120| 9.2| 3.7|12.8|5626| 4.42|-0.20|-0.28| 2.2
 113|HD 13043   |02 07 34.2|-00 37 02| 6.88| 37.0| 1.260| 0.190| 4.5| 3.1| 6.0|5897| 4.27| 0.06| 0.09| 2.7
 114|HD 13445   |02 10 25.9|-50 49 25| 6.12| 10.9| 0.928| 0.073|11.3| 6.5|14.3|5151| 4.59|-0.20|-0.27| 2.4
 117|HD 13612 B |02 12 46.6|-02 23 46| 7.56|     |      |      |    |    |    |5741| 4.50| 0.10| 0.13| 0.0
 118|HD 13507   |02 12 55.0|+40 40 06| 7.19| 26.2| 1.050| 0.150| 4.6| 1.4| 8.0|5755| 4.56| 0.00| 0.03| 3.8
 119|HD 13531   |02 13 13.3|+40 30 27| 7.35| 25.6| 0.880| 0.130| 6.0| 1.7|10.3|5621| 4.52|-0.06| 0.01| 6.0
 121|HD 13825   |02 15 24.4|+24 16 16| 6.80| 26.4| 1.180| 0.170| 4.7| 2.2| 6.7|5711| 4.44| 0.17| 0.19| 1.5
 122|HD 13579   |02 15 42.5|+67 40 20| 7.13| 23.6| 1.560| 0.280|11.2| 5.9|14.0|5211| 4.59| 0.26| 0.35| 2.1
 123|HD 13931   |02 16 47.3|+43 46 22| 7.61| 45.5| 1.100| 0.180| 5.7| 3.0| 7.2|5830| 4.30| 0.02| 0.03| 2.0
 124|HD 14082 B |02 17 24.7|+28 44 30| 7.75| 34.0| 0.930| 0.360| 3.0| 1.6| 4.9|5975| 4.59|-0.02| 0.07| 7.8
 126|HD 14412   |02 18 58.5|-25 56 44| 6.33| 12.7| 1.030| 0.140| 8.0| 1.6|13.2|5374| 4.69|-0.45|-0.47| 0.0
 127|HD 15335   |02 28 48.4|+29 55 54| 5.89| 30.8| 1.370| 0.200| 5.7| 4.5| 7.4|5891| 4.07|-0.20|-0.13| 4.3
 128|HD 16141   |02 35 19.9|-03 33 38| 6.83| 35.9| 1.180| 0.200| 4.9| 3.5| 6.2|5794| 4.22| 0.09| 0.17| 1.9
 129|HD 16160   |02 36 03.8|+06 53 00| 5.79|  7.2| 0.909| 0.088| 8.6| 0.9|13.8|4866| 4.66| 0.00|-0.12| 2.9
 131|HD 16417   |02 36 58.6|-34 34 40| 5.78| 25.5| 1.380| 0.120| 5.8| 5.2| 6.6|5817| 4.17| 0.07| 0.13| 2.1
 133|HD 16397   |02 38 27.8|+30 48 59| 7.36| 35.9| 1.440| 0.220|10.0| 5.6|12.6|5788| 4.50|-0.35|-0.51| 0.0
 134|HD 16548   |02 39 00.8|-08 55 40| 6.98| 53.0| 1.860| 0.320| 4.6| 3.3| 6.0|5750| 4.12| 0.15| 0.25| 2.4
 136|HD 17051   |02 42 33.4|-50 48 01| 5.40| 17.2| 1.071| 0.085| 2.2| 0.9| 3.0|6097| 4.34| 0.09| 0.11| 6.5
 139|HD 17190   |02 46 15.2|+25 38 59| 7.89| 25.7| 0.643| 0.094| 7.7| 0.2|14.0|5142| 4.40|-0.10|-0.11| 0.8
 140|HD 17925   |02 52 32.1|-12 46 10| 6.05| 10.4| 0.811| 0.078| 1.5| 0.2| 5.5|5236| 4.59| 0.11| 0.18| 4.9
 141|HD 18144   |02 55 17.4|+16 18 33| 7.41| 26.1| 0.870| 0.130| 7.9| 2.6|11.9|5511| 4.48| 0.05| 0.07| 1.6
 142|HD 18143   |02 55 39.0|+26 52 23| 7.50| 22.9| 1.050| 0.150| 9.4| 1.9|14.0|5148| 4.55| 0.21| 0.28| 0.0
 144|HD 18445   |02 57 13.1|-24 58 30| 7.84| 25.7| 1.370| 0.210| 9.1| 0.4|15.0|4894| 4.57|-0.07| 0.00| 2.9
 145|HD 18709   |02 58 59.0|-43 44 53| 7.39| 38.9| 1.130| 0.110| 7.2| 3.5| 8.9|5874| 4.37|-0.20|-0.26| 2.3
 146|HD 18632   |03 00 02.8|+07 44 59| 7.97| 23.4| 0.554| 0.081| 7.9| 0.6|13.6|5088| 4.42| 0.18| 0.25| 3.9
 148|HD 18803   |03 02 26.0|+26 36 33| 6.62| 21.2| 0.970| 0.130| 5.4| 2.1| 9.1|5638| 4.45| 0.09| 0.11| 0.8
 150|HD 19467   |03 07 18.5|-13 45 42| 6.97| 31.5| 1.450| 0.210| 8.9| 5.6|10.9|5715| 4.44|-0.09|-0.15| 1.5
 151|HD 19308   |03 07 39.4|+36 37 03| 7.36| 42.7| 1.360| 0.210| 5.0| 3.1| 6.6|5807| 4.34| 0.11| 0.13| 2.0
 152|HD 19632   |03 08 52.4|-24 53 15| 7.29| 30.2| 1.042| 0.098| 4.3| 1.6| 5.7|5772| 4.49| 0.10| 0.13| 4.5
 153|HD 19373   |03 09 04.0|+49 36 47| 4.05| 10.5| 1.351| 0.084| 3.2| 3.0| 3.3|6032| 4.31| 0.13| 0.16| 4.1
 156|HD 20201   |03 12 54.3|-47 09 18| 7.27| 37.5| 1.075| 0.099| 3.3| 1.7| 4.4|5977| 4.38| 0.07| 0.08| 4.5
 157|HD 20165   |03 14 47.2|+08 58 50| 7.83| 22.2| 0.661| 0.094| 7.9| 0.3|13.8|5110| 4.49|-0.04|-0.03| 1.1
 158|HD 20766   |03 17 46.1|-62 34 31| 5.53| 12.1| 1.128| 0.089| 6.1| 2.7| 9.0|5699| 4.58|-0.22|-0.24| 2.9
 159|HD 20807   |03 18 11.2|-62 30 28| 5.24| 12.1| 1.192| 0.094| 5.7| 3.0| 7.9|5845| 4.54|-0.23|-0.26| 2.6
 160|HD 20619   |03 19 01.8|-02 50 35| 7.05| 24.7| 1.060| 0.150| 7.8| 2.6|11.4|5703| 4.54|-0.18|-0.21| 1.8
 161|HD 20630   |03 19 21.6|+03 22 12| 4.84|  9.2| 0.948| 0.091| 2.2| 0.6| 4.1|5742| 4.49| 0.10| 0.12| 5.2
 162|HD 20794   |03 19 55.6|-43 04 11| 4.26|  6.1| 1.300| 0.100|13.5|11.6|14.7|5401| 4.62|-0.23|-0.41| 1.5
 163|HD 20782   |03 20 03.5|-28 51 14| 7.36| 36.0| 1.030| 0.100| 7.1| 2.8| 9.0|5758| 4.35|-0.05|-0.05| 2.4
 165|HD 21019   |03 23 17.7|-07 47 38| 6.19| 36.9| 1.980| 0.290| 6.3| 3.6|10.1|5529| 4.05|-0.36|-0.36| 1.7
 171|HD 22049   |03 32 55.8|-09 27 29| 3.72|  3.2| 0.708| 0.067| 2.6| 0.2| 8.4|5146| 4.57| 0.00|-0.03| 2.4
 174|HD 22484   |03 36 52.3|+00 24 06| 4.29| 13.7| 1.460| 0.140| 3.9| 3.6| 5.2|6038| 4.21|-0.03|-0.02| 4.4
 177|HD 23079   |03 39 43.0|-52 54 57| 7.12| 34.6| 1.012| 0.072| 5.2| 2.5| 6.7|5927| 4.34|-0.12|-0.15| 3.0
 178|HD 22879   |03 40 22.0|-03 13 01| 6.68| 24.4| 1.120| 0.160|13.9|11.9|14.9|5688| 4.41|-0.76|-0.91| 1.3
 181|HD 23356   |03 43 55.3|-19 06 39| 7.10| 14.1| 0.740| 0.100| 6.1| 0.2|12.9|4991| 4.59|-0.07|-0.06| 0.6
 182|HD 23484   |03 44 09.1|-38 16 54| 6.99| 16.2| 0.665| 0.040| 6.9| 0.9|11.9|5155| 4.46| 0.04| 0.12| 2.4
 186|HD 24040   |03 50 22.9|+17 28 34| 7.50| 46.5| 1.420| 0.230| 4.4| 3.0| 5.6|5853| 4.36| 0.17| 0.21| 2.4
 187|HD 24213   |03 52 11.3|+25 09 47| 6.77| 39.5| 1.260| 0.190| 3.5| 2.3| 4.5|6044| 4.23| 0.05| 0.09| 3.7
 189|HD 24496   |03 54 28.0|+16 36 57| 6.81| 20.7| 1.080| 0.150| 7.1| 2.4|11.3|5572| 4.56|-0.01| 0.01| 0.0
 190|HD 24341   |03 54 51.1|+52 25 11| 7.87| 65.1| 1.470| 0.280| 6.4| 2.9|12.7|5459| 4.07|-0.47|-0.52| 1.7
 191|HD 24238   |03 55 03.8|+61 10 00| 7.84| 21.3| 0.870| 0.120| 8.4| 0.3|14.8|4973| 4.59|-0.32|-0.51| 0.7
 193|HD 24892   |03 56 28.6|-25 10 52| 6.88| 38.8| 1.580| 0.230| 9.5| 6.2|13.5|5363| 4.12|-0.25|-0.28| 2.2
 195|HD 25874   |04 02 26.9|-61 21 25| 6.74| 25.7| 1.136| 0.093| 7.3| 4.9| 9.0|5699| 4.41|-0.02|-0.01| 0.7
 199|HD 25680   |04 05 20.2|+22 00 32| 5.90| 16.7| 1.150| 0.110| 2.8| 0.8| 4.4|5874| 4.52| 0.04| 0.10| 3.8
 200|HD 25825   |04 06 16.1|+15 41 53| 7.85| 46.7| 1.010| 0.190| 4.2| 2.6| 5.5|5941| 4.38| 0.00| 0.07| 6.8
 202|HD 26491   |04 07 21.5|-64 13 20| 6.37| 23.2| 1.065| 0.086| 6.4| 4.6| 7.8|5816| 4.37|-0.06|-0.07| 2.0
 203|HD 25918   |04 08 14.2|+44 39 46| 7.70| 29.9| 0.940| 0.140| 8.7| 2.7|12.6|5533| 4.52|-0.07|-0.05| 0.6
 204|HD 25665   |04 09 35.0|+69 32 28| 7.70| 18.5| 0.660| 0.091| 7.1| 0.3|13.5|4936| 4.51|-0.06|-0.03| 2.4
 205|HD 26754   |04 10 07.4|-61 35 56| 7.16| 40.8| 1.240| 0.110| 6.8| 5.3| 7.8|6025| 4.33|-0.34|-0.36| 1.5
 207|HD 26965   |04 15 16.3|-07 39 10| 4.43|  5.0| 0.899| 0.061|12.2| 8.5|14.5|5151| 4.57|-0.08|-0.28| 0.5
 208|HD 26990   |04 16 16.4|+07 09 34| 7.50| 34.9| 0.940| 0.150| 7.5| 2.7|10.0|5748| 4.39|-0.01|-0.04| 4.7
 210|GJ 9155B   |04 24 11.5|-57 04 19| 7.50| 25.0| 0.650| 0.170| 6.5| 3.9| 8.9|5658| 4.49| 0.06| 0.09| 2.6
 211|HD 28255   |04 24 12.2|-57 04 16| 7.10| 27.1| 0.825| 0.074| 2.8| 0.7| 4.3|5897| 4.45| 0.04| 0.05| 2.7
 212|HD 28187   |04 25 23.7|-35 40 32| 7.79| 41.6| 1.500| 0.220| 9.4| 4.2|12.1|5781| 4.56|-0.25|-0.42| 0.5
 213|HD 28005   |04 27 24.7|+46 51 11| 6.72| 29.8| 1.290| 0.180| 3.7| 2.1| 5.0|5819| 4.38| 0.29| 0.32| 2.4
 214|HD 28344   |04 28 48.2|+17 17 07| 7.83| 47.4| 1.130| 0.190| 3.3| 1.7| 4.5|6005| 4.43| 0.15| 0.19| 7.2
 215|HD 28447   |04 30 20.0|+28 07 54| 6.51| 39.7| 1.710| 0.260| 6.2| 3.7| 9.8|5604| 4.09|-0.06|-0.03| 2.2
 216|HD 28676   |04 32 07.9|+21 37 56| 7.08| 39.1| 1.210| 0.180| 4.7| 2.9| 6.1|5888| 4.28| 0.05| 0.07| 2.2
 217|HD 28946   |04 33 50.3|+05 23 06| 7.92| 26.8| 0.800| 0.150|11.5| 0.5|15.0|5321| 4.55|-0.16|-0.15| 2.1
 218|HD 29150   |04 36 13.9|+21 32 11| 7.58| 33.7| 0.910| 0.130| 7.0| 2.6|10.2|5675| 4.41|-0.02|-0.01| 2.3
 219|HD 29461   |04 38 57.3|+14 06 20| 7.96| 48.1| 1.360| 0.250| 3.8| 2.3| 5.0|5913| 4.52| 0.20| 0.25| 0.9
 223|HD 29836   |04 42 51.7|+18 43 13| 7.12| 43.0| 1.450| 0.250| 4.6| 3.5| 5.9|5761| 4.25| 0.19| 0.26| 2.1
 226|HD 30495   |04 47 36.2|-16 56 04| 5.49| 13.3| 0.860| 0.120| 4.9| 1.9| 8.1|5759| 4.39|-0.01| 0.01| 3.6
 228|HD 30562   |04 48 36.3|-05 40 26| 5.77| 26.5| 1.550| 0.220| 3.8| 3.2| 4.9|5937| 4.23| 0.19| 0.26| 4.3
 231|HD 30876   |04 49 52.3|-35 06 27| 7.49| 18.0| 0.854| 0.070| 6.9| 0.3|13.1|5061| 4.63|-0.11|-0.06| 0.6
 232|HD 30708   |04 51 29.4|+35 48 54| 6.78| 32.8| 1.480| 0.220| 5.2| 3.6| 6.8|5766| 4.36| 0.16| 0.19| 1.3
 233|HD 30649   |04 51 43.5|+45 50 03| 6.94| 29.9| 1.290| 0.190|10.4| 6.7|12.8|5778| 4.44|-0.33|-0.49| 1.3
 236|HD 31253   |04 54 43.6|+12 21 07| 7.13| 53.8| 1.250| 0.220| 3.0| 2.2| 3.9|6065| 4.10| 0.10| 0.16| 3.8
 237|HD 31527   |04 55 38.3|-23 14 30| 7.49| 38.0| 1.020| 0.100| 6.0| 2.1| 8.0|5879| 4.39|-0.16|-0.19| 1.1
 239|HD 31412   |04 55 55.8|+04 40 13| 7.02| 36.0| 1.130| 0.170| 3.1| 1.4| 4.0|6096| 4.37| 0.04| 0.05| 2.6
 241|HD 31966   |05 00 33.7|+14 23 01| 6.75| 35.1| 1.260| 0.210| 5.1| 3.9| 6.8|5781| 4.23| 0.11| 0.13| 2.2
 242|HD 32147   |05 00 49.0|-05 45 13| 6.22|  8.8| 1.031| 0.099| 5.3| 0.6|11.8|4827| 4.69| 0.30| 0.33| 1.7
 243|HD 32778   |05 02 17.1|-56 04 56| 7.02| 22.2| 0.952| 0.078|10.3| 5.0|13.8|5652| 4.55|-0.48|-0.56| 0.0
 244|HD 34297   |05 06 35.6|-77 34 02| 7.32| 36.5| 2.250| 0.220|13.4|12.0|14.8|5507| 4.56|-0.43|-0.65| 3.3
 245|HD 32923   |05 07 27.0|+18 38 42| 4.91| 15.9| 1.440| 0.200| 9.0| 7.7|10.7|5694| 4.20|-0.13|-0.17| 2.6
 246|HD 33021   |05 07 38.3|+09 28 18| 6.15| 28.3| 1.720| 0.240| 7.2| 6.1| 9.0|5804| 4.31|-0.07|-0.14| 2.2
 247|HD 32963   |05 07 55.7|+26 19 40| 7.60| 35.2| 0.940| 0.140| 5.0| 2.0| 7.7|5763| 4.43| 0.07| 0.08| 1.2
 252|HD 33636   |05 11 46.4|+04 24 12| 7.00| 28.7| 0.980| 0.150| 5.0| 1.9| 7.7|5904| 4.43|-0.12|-0.13| 3.1
 254|HD 34445   |05 17 40.9|+07 21 12| 7.31| 45.0| 1.150| 0.190| 4.7| 3.2| 6.0|5837| 4.21| 0.10| 0.14| 2.7
 255|HD 34721   |05 18 50.4|-18 07 48| 5.96| 24.9| 1.170| 0.160| 4.4| 3.2| 6.2|5999| 4.25|-0.08|-0.07| 3.7
 256|HD 34411   |05 19 08.1|+40 06 02| 4.69| 12.7| 1.367| 0.097| 4.2| 3.3| 4.7|5911| 4.37| 0.09| 0.12| 2.0
 257|HD 34745   |05 19 49.0|+02 30 49| 7.00| 37.5| 1.050| 0.170| 3.8| 2.1| 5.3|6070| 4.29|-0.09|-0.10| 4.3
 258|HD 34575   |05 22 19.7|+59 16 40| 7.09| 29.4| 1.220| 0.170| 4.9| 2.2| 6.6|5651| 4.45| 0.25| 0.32| 0.0
 259|HD 35627   |05 25 53.2|-06 21 45| 7.49| 58.1| 1.430| 0.250| 3.5| 2.6| 4.3|6069| 4.24|-0.01| 0.03| 5.5
 260|HD 35854   |05 26 14.7|-32 30 17| 7.70| 17.9| 0.779| 0.057| 6.4| 0.2|13.4|4948| 4.61|-0.04|-0.04| 0.0
 264|HD 36108   |05 28 21.0|-22 26 02| 6.78| 35.4| 1.220| 0.120| 7.1| 6.2| 8.3|5892| 4.25|-0.19|-0.21| 2.2
 265|HD 35956   |05 28 51.6|+12 33 03| 6.71| 28.9| 0.850| 0.120| 7.5| 4.2| 9.7|5843| 4.22|-0.10|-0.22| 3.3
 267|HD 36889   |05 32 20.5|-47 28 30| 7.37| 57.0| 1.310| 0.140| 4.7| 4.1| 5.7|5846| 4.09| 0.11| 0.16| 1.9
 269|HD 38283   |05 37 02.0|-73 41 57| 6.69| 37.8| 1.330| 0.120| 5.7| 4.8| 6.3|5998| 4.23|-0.12|-0.15| 3.0
 270|HD 37124   |05 37 02.5|+20 43 54| 7.68| 33.2| 1.470| 0.230|11.7| 3.3|14.8|5500| 4.60|-0.29|-0.44| 1.2
 271|HD 39091   |05 37 08.8|-80 28 17| 5.65| 18.2| 1.118| 0.088| 3.7| 2.6| 4.8|5950| 4.36| 0.04| 0.05| 3.1
 272|HD 37008   |05 38 11.8|+51 26 44| 7.74| 20.5| 0.800| 0.110| 8.5| 0.3|14.8|4975| 4.55|-0.31|-0.49| 2.0
 273|HD 37216   |05 39 52.3|+52 53 50| 7.85| 27.9| 0.690| 0.100| 9.3| 1.6|13.8|5364| 4.44|-0.10|-0.05| 1.8
 275|HD 37962   |05 40 51.9|-31 21 04| 7.84| 36.8| 0.870| 0.130| 8.8| 3.2|12.6|5651| 4.41|-0.18|-0.23| 2.5
 276|HD 37394   |05 41 20.3|+53 28 51| 6.21| 12.2| 0.882| 0.086| 1.9| 0.2| 5.2|5351| 4.60| 0.16| 0.19| 3.3
 278|HD 38382   |05 44 28.3|-20 07 35| 6.34| 25.5| 0.991| 0.085| 3.3| 1.6| 4.4|6030| 4.32| 0.01| 0.00| 2.9
 279|HD 38230   |05 46 01.8|+37 17 04| 7.34| 20.6| 0.900| 0.130| 8.9| 1.5|14.0|5174| 4.53|-0.02|-0.08| 2.0
 281|HD 38973   |05 46 27.9|-53 13 09| 6.63| 28.8| 1.200| 0.100| 3.3| 1.7| 4.4|5995| 4.40| 0.01| 0.03| 3.0
 282|HD 38529   |05 46 34.9|+01 10 05| 5.95| 42.4| 2.730| 0.420| 3.6| 2.5| 4.8|5697| 4.05| 0.27| 0.45| 3.9
 283|HD 38949   |05 48 20.0|-24 27 49| 7.80| 42.6| 1.220| 0.180| 3.2| 1.2| 4.7|6051| 4.55|-0.12|-0.05| 6.7
 284|HD 38858   |05 48 34.9|-04 05 40| 5.97| 15.6| 1.050| 0.140| 7.5| 2.8|11.0|5726| 4.51|-0.21|-0.23| 0.3
 287|HD 40307   |05 54 04.2|-60 01 24| 7.17| 12.8| 0.779| 0.062| 9.9| 2.3|14.3|4827| 4.63|-0.25|-0.28| 1.6
 288|HD 39587   |05 54 22.9|+20 16 34| 4.39|  8.7| 0.815| 0.079| 3.4| 1.4| 5.5|5882| 4.34| 0.00|-0.01| 9.8
 290|HD 39881   |05 56 03.2|+13 55 33| 6.60| 28.0| 1.550| 0.220| 8.7| 6.5|10.6|5718| 4.42|-0.05|-0.13| 2.0
 291|HD 40397   |05 58 21.5|-04 39 02| 6.80| 23.2| 1.500| 0.210| 9.6| 4.6|13.0|5542| 4.59|-0.05|-0.10| 0.2
 292|HD 40650   |06 02 45.1|+47 48 34| 6.49| 28.4| 1.020| 0.140| 4.9| 3.0| 7.0|5948| 4.27|-0.12|-0.10| 3.7
 293|HD 40979   |06 04 29.9|+44 15 37| 6.74| 33.3| 1.070| 0.150| 2.7| 1.1| 3.4|6089| 4.30| 0.12| 0.17| 7.4
 295|HD 43834   |06 10 14.4|-74 45 10| 5.08| 10.1| 1.103| 0.086| 5.4| 3.0| 8.1|5587| 4.50| 0.05| 0.09| 1.7
 297|HD 42618   |06 12 00.5|+06 46 59| 6.85| 23.1| 0.840| 0.120| 6.1| 2.1| 9.4|5747| 4.43|-0.09|-0.11| 2.1
 299|HD 44447   |06 15 06.0|-71 42 09| 6.62| 31.3| 1.176| 0.098| 5.1| 3.8| 6.5|6022| 4.32|-0.16|-0.21| 2.2
 300|HD 42250   |06 16 02.6|+70 46 53| 7.43| 25.7| 1.220| 0.170| 9.0| 3.1|13.2|5396| 4.60| 0.01| 0.01| 0.4
 301|HD 44120   |06 16 18.7|-59 12 48| 6.44| 36.4| 1.390| 0.120| 3.7| 3.4| 4.7|6003| 4.19| 0.06| 0.10| 3.4
 302|HD 43745   |06 17 03.5|-22 42 54| 6.05| 39.9| 1.490| 0.210| 3.4| 2.7| 3.9|6095| 4.02| 0.06| 0.13| 3.6
 303|HD 43587   |06 17 16.1|+05 06 00| 5.70| 19.3| 1.170| 0.160| 5.1| 3.5| 7.2|5892| 4.33|-0.08|-0.04| 2.0
 305|HD 43947   |06 19 40.1|+16 00 47| 6.61| 27.5| 1.110| 0.160| 6.5| 3.3| 9.0|5933| 4.37|-0.28|-0.29| 2.7
 306|HD 44594   |06 20 06.1|-48 44 27| 6.61| 25.7| 1.125| 0.093| 3.7| 1.7| 4.7|5844| 4.41| 0.14| 0.15| 2.7
 307|HD 44420   |06 21 43.5|-00 32 20| 7.63| 41.1| 1.000| 0.150| 4.1| 2.2| 5.5|5796| 4.35| 0.28| 0.29| 1.1
 308|HD 44821   |06 22 57.6|-24 33 21| 7.37| 29.4| 0.999| 0.089| 3.5| 1.0| 5.2|5783| 4.53| 0.06| 0.11| 2.4
 309|HD 45289   |06 24 24.3|-42 50 51| 6.67| 27.9| 1.310| 0.110| 7.6| 6.2| 9.0|5737| 4.39| 0.02|-0.02| 1.6
 310|HD 45701   |06 24 26.5|-63 25 44| 6.45| 31.8| 1.400| 0.120| 4.4| 3.5| 5.1|5886| 4.28| 0.16| 0.20| 3.0
 311|HD 45184   |06 24 43.8|-28 46 48| 6.37| 22.0| 0.970| 0.130| 4.7| 2.3| 7.1|5810| 4.37| 0.03| 0.04| 2.5
 312|HD 45067   |06 25 16.5|-00 56 45| 5.88| 33.1| 1.440| 0.210| 3.9| 3.5| 5.0|6044| 4.08|-0.09|-0.03| 6.2
 313|HD 44985   |06 25 20.2|+11 13 59| 7.01| 32.9| 0.900| 0.130| 4.7| 2.1| 7.0|5929| 4.29|-0.07|-0.09| 2.2
 315|HD 45350   |06 28 45.7|+38 57 46| 7.89| 48.9| 1.230| 0.200| 6.0| 4.1| 7.9|5616| 4.32| 0.26| 0.29| 1.4
 316|HD 45391   |06 28 46.0|+36 28 47| 7.15| 25.6| 1.010| 0.140|10.6| 4.3|14.0|5624| 4.49|-0.44|-0.50| 1.4
 317|HD 46375   |06 33 12.6|+05 27 46| 7.91| 33.4| 1.250| 0.190|10.7| 3.3|14.1|5285| 4.53| 0.20| 0.24| 0.9
 318|HD 47157   |06 37 31.7|+09 08 39| 7.61| 38.3| 1.120| 0.180| 4.3| 2.3| 5.8|5733| 4.43| 0.31| 0.34| 1.6
 319|HD 47127   |06 37 33.9|+12 10 50| 6.84| 27.4| 1.180| 0.170| 7.8| 4.1|10.8|5605| 4.38| 0.07| 0.10| 1.9
 321|HD 48938   |06 44 51.9|-27 20 29| 6.43| 26.6| 1.060| 0.150| 8.9| 6.4|11.0|5937| 4.31|-0.39|-0.43| 2.0
 322|HD 48682   |06 46 44.3|+43 34 38| 5.24| 16.5| 1.124| 0.091| 2.9| 1.5| 3.2|6064| 4.33| 0.09| 0.12| 4.8
 323|HD 49736   |06 51 00.4|+25 45 37| 6.98| 37.0| 1.280| 0.200| 4.8| 2.6| 6.3|5961| 4.34|-0.07|-0.07| 3.2
 325|HD 50499   |06 52 02.0|-33 54 56| 7.21| 47.3| 1.650| 0.240| 2.3| 1.1| 3.3|6070| 4.37| 0.25| 0.34| 4.2
 326|HD 50281   |06 52 18.0|-05 10 25| 6.58|  8.7| 1.340| 0.180| 3.1| 0.2|11.3|4758| 4.92|-0.01| 0.14| 1.8
 327|HD 50806   |06 53 33.9|-28 32 23| 6.05| 25.8| 1.880| 0.260| 7.9| 6.8| 9.4|5683| 4.35| 0.07| 0.07| 1.9
 328|HD 50639   |06 53 44.8|-09 30 55| 7.05| 39.9| 1.130| 0.170| 3.4| 1.8| 4.5|6098| 4.29|-0.03|-0.02| 4.9
 329|HD 50554   |06 54 42.8|+24 14 44| 6.84| 31.0| 0.930| 0.140| 4.6| 2.1| 6.9|5929| 4.29|-0.07|-0.07| 3.9
 330|HD 50692   |06 55 18.6|+25 22 32| 5.74| 17.3| 0.980| 0.130| 5.7| 3.0| 8.0|5891| 4.36|-0.13|-0.18| 2.7
 331|HD 51929   |06 55 53.2|-56 56 32| 7.39| 37.6| 1.300| 0.110|12.4|10.9|13.8|5805| 4.43|-0.48|-0.64| 0.0
 332|HD 51219   |06 56 34.1|+01 09 43| 7.41| 32.1| 1.110| 0.160| 7.3| 2.8|10.8|5642| 4.46| 0.00| 0.01| 1.8
 334|HD 51419   |06 58 11.7|+22 28 33| 6.94| 24.2| 1.000| 0.140|10.3| 4.8|13.6|5637| 4.46|-0.33|-0.40| 1.6
 335|HD 52265   |07 00 18.0|-05 22 01| 6.29| 28.1| 1.050| 0.150| 2.7| 1.2| 3.4|6076| 4.26| 0.16| 0.19| 4.7
 337|HD 52711   |07 03 30.4|+29 20 13| 5.93| 19.1| 1.134| 0.095| 5.3| 2.6| 6.9|5889| 4.41|-0.10|-0.10| 2.8
 338|HD 53705   |07 03 57.3|-43 36 28| 5.56| 16.2| 1.310| 0.110| 7.2| 5.1| 8.9|5827| 4.44|-0.15|-0.21| 1.6
 339|HD 53706   |07 03 58.9|-43 36 40| 6.83| 15.1| 0.780| 0.170|11.7| 2.1|15.0|5245| 4.57|-0.22|-0.28| 0.3
 341|HD 55720   |07 11 31.6|-49 25 27| 7.50| 27.7| 1.155| 0.097|10.4| 4.6|14.0|5486| 4.58|-0.20|-0.30| 1.0
 342|HD 56560   |07 12 17.6|-67 46 57| 7.33| 46.3| 1.640| 0.150| 8.9| 6.7|11.0|5544| 4.24| 0.05| 0.05| 0.5
 343|HD 55693   |07 13 02.6|-24 13 32| 7.17| 37.0| 1.180| 0.100| 3.8| 2.2| 4.5|5869| 4.35| 0.18| 0.25| 2.7
 344|HD 56274   |07 15 50.7|-13 02 58| 7.74| 33.2| 0.900| 0.130| 9.7| 2.1|13.9|5681| 4.47|-0.50|-0.55| 1.7
 345|HD 56303   |07 16 36.4|+01 52 43| 7.34| 41.1| 0.940| 0.150| 4.1| 2.4| 5.8|5895| 4.24| 0.13| 0.13| 2.4
 346|HD 56124   |07 17 09.5|+33 05 31| 6.93| 27.4| 1.070| 0.160| 4.5| 1.8| 7.0|5848| 4.46|-0.02| 0.01| 1.5
 348|HD 59468   |07 27 25.4|-51 24 09| 6.72| 22.5| 1.047| 0.085| 8.0| 4.4|10.5|5585| 4.44| 0.01| 0.02| 1.7
 349|HD 58781   |07 27 50.7|+19 02 41| 7.24| 29.5| 1.120| 0.170| 6.9| 2.8|10.6|5604| 4.45| 0.06| 0.10| 1.5
 350|HD 59747   |07 33 00.5|+37 01 47| 7.68| 19.7| 0.740| 0.110| 6.2| 0.3|12.6|5177| 4.62|-0.03| 0.06| 2.6
 354|HD 61606   |07 39 59.3|-03 35 50| 7.18| 14.2| 0.970| 0.130| 5.7| 0.3|12.5|4964| 4.71|-0.05| 0.07| 2.5
 355|HD 64184   |07 49 26.6|-59 22 51| 7.49| 33.4| 1.410| 0.130| 9.1| 4.3|11.9|5635| 4.55|-0.12|-0.21| 1.6
 356|HD 63754   |07 49 45.2|-20 12 27| 6.50| 51.7| 1.850| 0.290| 2.8| 2.3| 3.6|6096| 4.07| 0.13| 0.22| 5.7
 357|HD 63433   |07 49 55.0|+27 21 47| 6.90| 21.8| 0.950| 0.130| 3.3| 0.7| 6.3|5742| 4.56| 0.02| 0.07| 7.0
 358|HD 64468   |07 54 54.0|+19 14 10| 7.76| 20.0| 0.668| 0.094| 7.5| 0.3|13.9|4936| 4.47| 0.09| 0.07| 1.5
 359|HD 65907   |07 57 46.9|-60 18 11| 5.59| 16.2| 1.770| 0.170| 5.8| 3.6| 7.5|5949| 4.63|-0.15|-0.34| 2.2
 361|HD 65430   |07 59 33.9|+20 50 37| 7.68| 23.1| 0.870| 0.120| 8.4| 0.7|13.9|5183| 4.55|-0.04|-0.12| 1.5
 362|HD 65583   |08 00 32.1|+29 12 44| 6.97| 16.8| 1.290| 0.180| 9.6| 2.6|14.2|5279| 4.76|-0.48|-0.69| 0.0
 363|HD 67199   |08 02 31.1|-66 01 15| 7.18| 17.3| 0.770| 0.100| 7.1| 1.0|12.6|5135| 4.53| 0.00| 0.03| 0.0
 365|HD 67458   |08 07 00.5|-29 24 10| 6.80| 25.6| 1.050| 0.150| 6.1| 2.4| 8.8|5838| 4.45|-0.18|-0.19| 2.7
 367|HD 67228   |08 07 45.8|+21 34 54| 5.30| 23.3| 1.220| 0.170| 4.7| 3.7| 5.7|5862| 4.02| 0.17| 0.20| 4.3
 370|HD 68017   |08 11 38.6|+32 27 25| 6.78| 21.7| 1.550| 0.220|11.0| 5.5|14.0|5552| 4.65|-0.30|-0.44| 0.8
 371|HD 68168   |08 11 49.1|+16 31 25| 7.34| 34.0| 1.070| 0.160| 5.4| 2.4| 8.5|5724| 4.40| 0.10| 0.12| 2.4
 372|HD 68978   |08 13 34.4|-31 44 07| 6.70| 27.0| 1.130| 0.160| 3.8| 1.6| 5.9|5919| 4.43| 0.00| 0.02| 3.1
 373|HD 69655   |08 15 25.2|-52 03 37| 6.63| 27.1| 1.090| 0.089| 5.4| 3.2| 6.9|5949| 4.39|-0.18|-0.20| 2.5
 376|HD 69830   |08 18 23.9|-12 37 55| 5.95| 12.6| 0.860| 0.120| 9.4| 4.0|13.3|5361| 4.46|-0.08|-0.06| 0.3
 377|HD 69809   |08 19 13.3|+14 12 02| 7.86| 50.6| 1.070| 0.190| 4.3| 3.0| 5.5|5817| 4.30| 0.24| 0.27| 0.6
 379|HD 70110   |08 20 12.9|-00 54 33| 6.18| 40.8| 1.830| 0.240| 3.3| 2.6| 3.9|6023| 4.12| 0.10| 0.15| 5.4
 380|HD 70642   |08 21 28.1|-39 42 19| 7.17| 28.8| 0.985| 0.064| 4.5| 1.8| 5.8|5706| 4.43| 0.16| 0.16| 0.3
 381|HD 70889   |08 23 31.8|-27 49 20| 7.09| 32.4| 0.991| 0.083| 3.0| 1.1| 3.7|6016| 4.41| 0.04| 0.09| 3.1
 384|HD 71334   |08 25 49.5|-29 55 50| 7.81| 38.9| 1.120| 0.170| 7.0| 2.6|10.2|5716| 4.48|-0.05|-0.06| 1.9
 385|HD 71479   |08 27 35.1|-05 08 55| 7.17| 41.9| 1.250| 0.200| 3.6| 2.2| 4.8|5953| 4.30| 0.18| 0.21| 2.8
 386|HD 71148   |08 27 36.7|+45 39 10| 6.32| 21.8| 1.030| 0.140| 4.9| 2.2| 7.3|5818| 4.39|-0.01| 0.02| 2.6
 387|HD 71881   |08 31 55.0|+50 37 00| 7.44| 40.7| 1.010| 0.160| 6.4| 3.0| 8.1|5822| 4.29|-0.02|-0.05| 2.1
 388|HD 72673   |08 32 51.4|-31 30 02| 6.38| 12.2| 0.980| 0.130| 8.1| 1.4|13.2|5243| 4.67|-0.33|-0.37| 0.0
 390|HD 72769   |08 33 45.7|-23 21 19| 7.22| 31.0| 1.062| 0.099| 5.1| 2.3| 6.2|5653| 4.40| 0.25| 0.31| 0.9
 391|HD 72659   |08 34 03.1|-01 34 05| 7.46| 51.4| 1.290| 0.220| 4.6| 3.3| 6.0|5920| 4.24|-0.03| 0.00| 2.2
 392|HD 72760   |08 34 31.6|-00 43 33| 7.32| 21.8| 0.920| 0.130| 7.0| 1.5|12.1|5375| 4.57| 0.03| 0.12| 2.3
 394|HD 73121   |08 35 12.5|-39 58 13| 6.44| 36.3| 1.440| 0.130| 3.6| 3.2| 4.2|6055| 4.22| 0.05| 0.07| 3.6
 396|HD 73524   |08 37 19.9|-40 08 51| 6.53| 27.5| 1.240| 0.100| 3.1| 1.6| 4.2|5959| 4.41| 0.09| 0.12| 3.1
 397|HD 73350   |08 37 50.2|-06 48 24| 6.74| 23.6| 1.010| 0.140| 4.1| 1.4| 6.1|5802| 4.48| 0.04| 0.12| 4.0
 399|HD 73668   |08 39 43.8|+05 45 51| 7.26| 35.7| 1.090| 0.210| 4.7| 2.8| 6.0|5941| 4.41|-0.02| 0.00| 3.2
 400|HD 73667   |08 39 50.7|+11 31 21| 7.61| 18.5| 0.910| 0.130| 7.8| 0.2|14.6|4990| 4.65|-0.36|-0.57| 1.2
 401|HD 74014   |08 41 18.5|-04 48 32| 7.59| 33.5| 0.990| 0.150| 5.4| 2.3| 8.3|5605| 4.43| 0.24| 0.26| 2.4
 402|HD 74156   |08 42 25.1|+04 34 41| 7.61| 64.6| 1.650| 0.320| 3.0| 2.2| 3.9|6068| 4.26| 0.12| 0.13| 4.3
 404|HD 75289   |08 47 40.3|-41 44 12| 6.35| 28.9| 1.230| 0.100| 2.2| 1.0| 3.0|6095| 4.33| 0.19| 0.22| 4.1
 405|HD 75302   |08 49 12.5|+03 29 05| 7.45| 29.9| 0.930| 0.140| 4.9| 1.7| 7.9|5721| 4.49| 0.08| 0.10| 2.5
 407|HD 75732   |08 52 35.8|+28 19 51| 5.96| 12.5| 0.920| 0.046| 9.5| 4.4|12.9|5235| 4.45| 0.25| 0.31| 2.5
 408|HD 75782   |08 53 11.5|+37 04 13| 7.09| 72.0| 2.130| 0.390| 2.6| 1.9| 3.6|6029| 4.06| 0.20| 0.29| 4.4
 410|HD 76151   |08 54 17.9|-05 26 04| 6.01| 17.1| 1.240| 0.120| 3.6| 1.3| 5.4|5790| 4.55| 0.07| 0.11| 1.2
 411|HD 76218   |08 55 55.6|+36 11 46| 7.69| 26.2| 1.220| 0.180| 6.6| 1.4|11.7|5465| 4.72| 0.02| 0.07| 3.7
 412|HD 76752   |08 58 49.8|+25 24 17| 7.47| 39.9| 1.050| 0.170| 7.0| 4.1| 9.2|5704| 4.29| 0.01| 0.03| 2.3
 413|HD 76909   |08 59 22.3|+07 24 53| 7.84| 47.7| 1.290| 0.230| 4.5| 3.1| 5.7|5740| 4.39| 0.34| 0.38| 0.0
 414|HD 77407   |09 03 27.0|+37 50 27| 7.04| 30.1| 1.020| 0.150| 3.0| 1.0| 4.2|6002| 4.46| 0.06| 0.10| 6.4
 415|HD 78429   |09 06 38.8|-43 29 31| 7.31| 37.5| 1.110| 0.100| 6.1| 3.8| 8.3|5724| 4.31| 0.04| 0.08| 2.3
 416|HD 78366   |09 08 51.0|+33 52 55| 5.95| 19.1| 1.340| 0.130| 2.5| 0.7| 3.7|6014| 4.54| 0.03| 0.08| 3.9
 417|HD 80913   |09 12 25.0|-81 46 06| 7.49| 64.1| 1.270| 0.130| 7.4| 5.1| 9.7|5983| 4.05|-0.60|-0.68| 3.3
 418|HD 80133   |09 17 55.3|-03 23 14| 7.78| 32.8| 1.660| 0.250|11.6| 3.8|14.9|5212| 4.59|-0.05| 0.08| 4.3
 422|HD 82114   |09 23 24.8|-77 53 25| 7.08| 51.8| 1.390| 0.150| 5.0| 4.4| 6.0|5882| 4.10| 0.02| 0.03| 3.1
 423|HD 82082   |09 27 31.6|-58 05 40| 7.20| 48.8| 2.030| 0.200| 3.5| 3.0| 3.9|6016| 4.41| 0.12| 0.14| 9.6
 424|HD 82106   |09 29 54.8|+05 39 18| 7.20| 12.7| 1.050| 0.140| 4.4| 0.2|12.0|4868| 4.80|-0.04| 0.11| 3.1
 426|HD 82558   |09 32 25.5|-11 11 04| 7.82| 18.3| 2.050| 0.280| 3.2| 0.4| 7.9|5062| 5.12|-0.21| 0.33|26.6
 427|HD 82943   |09 34 50.7|-12 07 46| 6.54| 27.5| 1.220| 0.170| 2.6| 1.1| 3.5|5997| 4.42| 0.20| 0.27| 1.3
 429|HD 83529   |09 37 28.6|-49 59 27| 7.00| 34.1| 1.160| 0.110| 7.6| 5.4| 8.9|5878| 4.34|-0.21|-0.25| 1.5
 431|HD 84737   |09 48 35.3|+46 01 15| 5.08| 18.4| 1.420| 0.120| 3.7| 3.3| 4.8|5960| 4.24| 0.14| 0.17| 3.0
 433|HD 85301   |09 52 16.7|+49 11 26| 7.74| 32.2| 1.110| 0.160| 4.0| 1.1| 6.3|5725| 4.62| 0.11| 0.19| 5.9
 435|HD 86819   |10 00 05.9|-36 02 35| 7.38| 44.9| 1.070| 0.110| 4.3| 2.3| 5.6|5988| 4.26|-0.06|-0.05| 3.1
 436|HD 86728   |10 01 00.6|+31 55 25| 5.70| 14.9| 0.738| 0.099| 5.3| 2.5| 7.4|5700| 4.29| 0.11| 0.20| 3.4
 437|HD 87359   |10 04 26.7|-07 13 06| 7.49| 31.8| 1.050| 0.150| 5.9| 2.3| 9.1|5676| 4.49| 0.04| 0.06| 1.9
 439|HD 87836   |10 08 29.8|+33 30 52| 7.49| 43.4| 1.200| 0.190| 4.4| 2.9| 5.7|5774| 4.31| 0.30| 0.36| 2.9
 440|HD 87883   |10 08 43.1|+34 14 32| 7.56| 18.1| 0.780| 0.110| 7.4| 0.4|13.5|4958| 4.56| 0.04| 0.07| 2.2
 441|HD 88072   |10 09 23.4|+02 22 15| 7.55| 37.1| 1.040| 0.160| 6.3| 2.5| 9.1|5751| 4.40|-0.01| 0.01| 1.5
 442|HD 88218   |10 09 31.7|-35 51 24| 6.20| 30.7| 1.170| 0.160| 7.0| 5.9| 8.8|5837| 4.10|-0.13|-0.14| 2.7
 444|HD 88742   |10 13 24.7|-33 01 54| 6.38| 22.7| 0.995| 0.084| 3.7| 1.5| 5.5|5949| 4.41|-0.04|-0.05| 0.9
 445|HD 88725   |10 14 08.3|+03 09 04| 7.75| 36.1| 1.360| 0.210|12.1| 4.7|14.9|5581| 4.55|-0.55|-0.70| 0.2
 446|HD 88986   |10 16 28.0|+28 40 56| 6.46| 32.0| 1.330| 0.190| 5.6| 4.1| 6.8|5838| 4.23| 0.03| 0.09| 2.6
 447|HD 89307   |10 18 21.2|+12 37 15| 7.02| 30.9| 0.910| 0.130| 5.4| 2.1| 8.0|5898| 4.34|-0.14|-0.16| 2.9
 449|HD 89269   |10 18 51.9|+44 02 54| 6.66| 20.6| 0.940| 0.130| 9.3| 4.2|12.8|5586| 4.44|-0.18|-0.20| 0.8
 451|HD 90156   |10 23 55.2|-29 38 43| 6.92| 22.1| 1.250| 0.170| 7.8| 2.8|12.1|5626| 4.63|-0.21|-0.21| 0.0
 453|HD 90711   |10 28 12.1|-06 36 02| 7.89| 32.1| 0.920| 0.130| 6.5| 2.2|10.5|5466| 4.50| 0.24| 0.30| 1.7
 454|HD 90722   |10 28 13.9|-16 17 20| 7.88| 50.7| 1.180| 0.200| 4.8| 3.3| 6.0|5719| 4.31| 0.29| 0.36| 2.3
 457|HD 91204   |10 32 05.5|+17 59 23| 7.82| 51.8| 1.050| 0.180| 3.8| 2.4| 5.0|5914| 4.29| 0.17| 0.21| 3.0
 458|HD 91638   |10 34 50.2|-03 53 58| 6.67| 35.3| 0.950| 0.140| 5.9| 3.7| 7.3|6069| 4.16|-0.29|-0.32| 4.8
 461|HD 92788   |10 42 48.5|-02 11 01| 7.31| 32.3| 1.640| 0.240| 3.2| 1.3| 4.5|5836| 4.66| 0.16| 0.32| 0.3
 462|HD 92945   |10 43 28.2|-29 03 51| 7.72| 21.6| 1.180| 0.160| 5.9| 0.5|12.0|5183| 4.76|-0.12| 0.13| 5.1
 463|HD 92987   |10 43 36.2|-39 03 30| 7.03| 44.0| 1.050| 0.110| 6.0| 4.9| 7.5|5774| 4.06| 0.03| 0.05| 2.5
 465|HD 93385   |10 46 15.1|-41 27 51| 7.49| 42.5| 1.160| 0.120| 4.3| 2.1| 5.7|5952| 4.38|-0.01| 0.01| 2.6
 466|HD 93745   |10 49 00.5|-31 03 32| 7.48| 55.5| 1.120| 0.190| 4.2| 3.2| 5.6|5918| 4.12| 0.02| 0.08| 4.4
 469|HD 94280   |10 52 48.9|-06 49 19| 7.18| 43.8| 1.090| 0.170| 3.5| 2.1| 4.7|6032| 4.23| 0.03| 0.08| 5.2
 470|HD 94765   |10 56 30.7|+07 23 18| 7.37| 17.6| 1.190| 0.170| 6.7| 0.8|12.7|5091| 4.76|-0.03| 0.15| 3.2
 472|HD 95128   |10 59 27.9|+40 25 48| 5.03| 14.1| 1.293| 0.066| 5.0| 4.2| 5.9|5882| 4.38| 0.02| 0.04| 2.8
 474|HD 96423   |11 06 19.7|-44 22 23| 7.23| 32.0| 1.190| 0.110| 5.4| 2.3| 7.4|5718| 4.45| 0.07| 0.10| 0.3
 476|HD 96574   |11 07 36.2|+13 51 31| 7.32| 50.4| 1.210| 0.200| 3.8| 2.4| 4.8|6044| 4.21|-0.04| 0.04| 5.2
 477|HD 96700   |11 07 54.4|-30 10 28| 6.51| 26.2| 1.270| 0.180| 6.6| 3.6| 9.2|5865| 4.41|-0.17|-0.18| 1.6
 478|HD 97037   |11 10 13.3|-07 23 21| 6.81| 32.7| 1.260| 0.180| 6.3| 3.8| 8.1|5868| 4.34|-0.09|-0.08| 1.9
 479|HD 97004   |11 10 37.9|+42 25 34| 7.72| 36.8| 1.260| 0.190| 5.3| 2.4| 7.5|5617| 4.51| 0.23| 0.31| 1.6
 480|HD 97343   |11 12 01.1|-26 08 12| 7.05| 21.6| 1.110| 0.150| 9.3| 3.3|13.4|5399| 4.56|-0.05|-0.04| 1.2
 481|HD 97334   |11 12 32.3|+35 48 50| 6.41| 21.7| 0.938| 0.063| 3.2| 1.2| 4.2|5898| 4.42| 0.08| 0.09| 6.5
 482|HD 97658   |11 14 33.1|+25 42 37| 7.76| 21.3| 0.900| 0.130| 6.9| 0.2|13.7|5148| 4.65|-0.27|-0.26| 1.5
 483|HD 97998   |11 15 49.0|-39 19 24| 7.36| 27.6| 1.160| 0.110| 8.7| 2.8|12.0|5749| 4.62|-0.37|-0.41| 0.0
 484|HD 98281   |11 18 22.0|-05 04 02| 7.29| 22.0| 1.000| 0.140| 8.5| 1.5|13.4|5419| 4.61|-0.17|-0.20| 0.9
 486|HD 98553   |11 20 11.5|-19 34 40| 7.54| 33.9| 1.410| 0.210| 5.0| 1.5| 7.8|6009| 4.69|-0.31|-0.34| 0.1
 488|HD 98618   |11 21 29.0|+58 29 03| 7.65| 38.7| 1.040| 0.150| 4.9| 2.0| 7.5|5812| 4.42| 0.00| 0.03| 2.1
 491|HD 99491   |11 26 45.3|+03 00 47| 6.49| 17.7| 1.150| 0.160| 5.5| 1.9| 9.2|5502| 4.58| 0.24| 0.34| 1.4
 492|HD 99492   |11 26 46.2|+03 00 22| 7.58| 18.0| 1.240| 0.220| 8.6| 0.2|15.0|4955| 4.77| 0.24| 0.36| 1.4
 493|HD 99610   |11 27 30.2|-12 26 09| 7.40| 34.7| 1.320| 0.190| 4.7| 2.2| 6.7|5706| 4.49| 0.11| 0.23| 1.4
 494|HD 100180  |11 31 44.9|+14 21 52| 6.27| 23.0| 1.010| 0.140| 3.4| 1.5| 5.2|5989| 4.38|-0.02|-0.01| 3.3
 495|HD 100167  |11 31 53.9|+41 26 21| 7.35| 34.9| 0.910| 0.130| 3.7| 1.6| 5.5|5915| 4.38| 0.07| 0.06| 3.8
 496|HD 100623  |11 34 29.4|-32 49 52| 5.96|  9.5| 0.960| 0.130| 7.8| 0.9|13.2|5189| 4.68|-0.32|-0.37| 0.7
 497|HD 101177  |11 38 44.9|+45 06 30| 6.40| 23.3| 0.990| 0.140| 5.8| 2.6| 8.5|5883| 4.37|-0.17|-0.19| 1.9
 500|HD 101501  |11 41 03.0|+34 12 05| 5.31|  9.5| 0.730| 0.050| 5.1| 1.6| 8.6|5488| 4.43|-0.03|-0.03| 2.4
 501|HD 101959  |11 43 56.6|-29 44 51| 6.97| 32.4| 1.049| 0.088| 3.5| 1.6| 4.8|6049| 4.39|-0.11|-0.11| 3.9
 502|HD 102071  |11 44 39.3|-29 53 05| 7.97| 30.3| 0.980| 0.140| 9.4| 1.8|14.0|5279| 4.53|-0.07| 0.01| 0.0
 503|HD 102117  |11 44 50.4|-58 42 13| 7.47| 42.0| 1.370| 0.130| 5.3| 3.4| 6.4|5695| 4.37| 0.25| 0.30| 0.9
 505|HD 102365  |11 46 31.0|-40 30 01| 4.89|  9.2| 1.227| 0.070|11.0| 8.5|13.1|5630| 4.57|-0.26|-0.33| 0.7
 508|HD 102438  |11 47 15.8|-30 17 11| 6.48| 17.8| 1.010| 0.100| 9.7| 4.4|13.3|5558| 4.52|-0.23|-0.28| 0.0
 511|HD 103095  |11 52 58.7|+37 43 07| 6.42|  9.2| 0.716| 0.097|    |    |    |4950| 4.65|-1.16|-1.37| 0.5
 514|HD 104067  |11 59 10.0|-20 21 13| 7.92| 20.8| 0.910| 0.130| 7.5| 0.3|13.7|4956| 4.65| 0.04| 0.10| 2.0
 515|HD 104304  |12 00 44.3|-10 26 41| 5.54| 12.9| 1.340| 0.180| 5.1| 2.2| 8.5|5565| 4.56| 0.16| 0.27| 0.7
 519|HD 105328  |12 07 39.0|-23 58 33| 6.72| 38.4| 1.450| 0.140| 3.6| 3.0| 4.4|5977| 4.27| 0.12| 0.16| 4.0
 521|HD 105631  |12 09 37.2|+40 15 07| 7.46| 24.4| 0.910| 0.130| 5.4| 1.3|10.2|5462| 4.57| 0.14| 0.20| 2.2
 522|HD 106116  |12 12 28.8|-03 05 04| 7.43| 33.9| 1.060| 0.160| 5.5| 2.4| 8.8|5681| 4.42| 0.12| 0.13| 1.8
 523|HD 106156  |12 12 57.5|+10 02 15| 7.92| 31.0| 0.970| 0.140| 6.1| 1.8|10.5|5492| 4.58| 0.19| 0.23| 0.9
 524|HD 106252  |12 13 29.5|+10 02 29| 7.41| 37.4| 1.010| 0.150| 5.4| 2.2| 8.0|5870| 4.36|-0.06|-0.08| 1.9
 525|HD 106423  |12 14 27.3|+08 46 56| 7.50| 52.4| 1.400| 0.320| 2.6| 1.9| 3.3|6015| 4.31| 0.29| 0.35| 3.9
 526|HD 106453  |12 14 42.1|-24 46 30| 7.50| 28.1| 0.824| 0.075| 4.1| 1.2| 6.4|5669| 4.49| 0.10| 0.10| 0.4
 527|HD 107146  |12 19 06.5|+16 32 53| 7.04| 28.5| 1.030| 0.150| 4.3| 1.6| 6.9|5882| 4.47|-0.05|-0.03| 5.0
 531|HD 107692  |12 22 44.8|-39 10 39| 6.70| 25.6| 1.067| 0.093| 3.5| 1.4| 4.5|5867| 4.44| 0.12| 0.15| 2.9
 533|HD 108309  |12 26 48.1|-48 54 47| 6.25| 26.7| 1.260| 0.110| 5.9| 4.6| 7.0|5778| 4.26| 0.09| 0.13| 1.2
 536|HD 109200  |12 33 31.3|-68 45 20| 7.13| 16.2| 0.798| 0.064|10.0| 3.2|14.2|5098| 4.57|-0.23|-0.30| 0.3
 537|HD 109358  |12 33 44.5|+41 21 27| 4.24|  8.4| 1.050| 0.140| 4.9| 2.2| 7.4|5930| 4.44|-0.10|-0.16| 2.5
 538|HD 110537  |12 42 59.3|-04 02 57| 7.83| 46.5| 1.240| 0.190| 5.6| 2.9| 7.8|5752| 4.40| 0.09| 0.12| 1.8
 539|HD 110810  |12 45 14.4|-57 21 28| 7.82| 20.1| 0.766| 0.067| 7.3| 0.3|13.6|5005| 4.59|-0.03| 0.07| 4.2
 540|HD 111031  |12 46 30.8|-11 48 44| 6.87| 30.5| 1.170| 0.170| 4.1| 2.1| 5.4|5806| 4.38| 0.26| 0.28| 1.9
 542|HD 111395  |12 48 47.0|+24 50 24| 6.29| 17.2| 1.080| 0.150| 4.4| 1.4| 8.1|5654| 4.55| 0.06| 0.13| 2.8
 543|HD 111398  |12 48 52.4|+12 05 46| 7.10| 36.2| 1.210| 0.180| 6.8| 4.3| 8.8|5714| 4.29| 0.08| 0.08| 1.9
 548|HD 112257  |12 55 08.2|+27 45 58| 7.80| 41.9| 1.230| 0.190| 7.9| 3.6|10.0|5697| 4.45| 0.02|-0.03| 1.2
 550|HD 114174  |13 08 51.0|+05 12 26| 6.78| 26.3| 1.340| 0.190| 4.7| 2.1| 7.0|5781| 4.51| 0.03| 0.07| 1.8
 551|HD 114260  |13 09 42.5|-22 11 33| 7.36| 27.2| 1.009| 0.091| 9.7| 3.3|13.0|5509| 4.49|-0.09|-0.09| 0.0
 553|HD 114710  |13 11 52.3|+27 52 40| 4.23|  9.2| 1.540| 0.150| 1.7| 0.5| 3.0|6075| 4.57| 0.04| 0.07| 4.4
 554|HD 114613  |13 12 03.1|-37 48 10| 4.85| 20.5| 1.800| 0.150| 4.9| 4.3| 5.6|5782| 4.09| 0.16| 0.24| 2.4
 555|HD 114762  |13 12 19.7|+17 31 01| 7.30| 40.6| 1.920| 0.260| 7.7| 5.4| 9.9|5953| 4.54|-0.52|-0.65| 1.8
 556|HD 114783  |13 12 43.7|-02 15 54| 7.56| 20.4| 0.750| 0.110| 7.8| 0.9|13.3|5135| 4.53| 0.10| 0.12| 0.9
 557|HD 114729  |13 12 44.2|-31 52 23| 6.68| 35.0| 1.090| 0.160| 7.8| 6.2|10.0|5821| 4.14|-0.20|-0.26| 2.3
 558|HD 114853  |13 13 52.2|-45 11 08| 6.93| 24.5| 1.040| 0.110| 8.4| 3.3|11.5|5691| 4.49|-0.24|-0.25| 1.4
 562|HD 115617  |13 18 24.9|-18 18 31| 4.74|  8.5| 0.999| 0.095| 6.3| 3.2| 9.6|5571| 4.47| 0.09| 0.05| 2.2
 563|HD 115585  |13 19 50.5|-70 51 18| 7.43| 43.4| 1.190| 0.120| 5.4| 4.1| 6.4|5679| 4.25| 0.28| 0.34| 0.1
 564|HD 116442  |13 23 39.1|+02 43 23| 7.06| 16.0| 0.750| 0.110| 7.0| 0.2|13.9|5182| 4.56|-0.30|-0.40| 1.3
 565|HD 116443  |13 23 40.8|+02 43 30| 7.35| 16.8| 0.780| 0.130| 5.5| 0.1|15.0|5038| 4.58|-0.29|-0.38| 0.9
 566|HD 117126  |13 28 18.7|-00 50 24| 7.44| 45.9| 1.540| 0.240| 6.6| 5.1| 8.7|5758| 4.34| 0.00|-0.03| 2.1
 567|HD 117176  |13 28 25.8|+13 46 43| 4.97| 18.1| 1.480| 0.120| 7.5| 6.0| 9.1|5545| 4.07|-0.01|-0.01| 2.7
 568|HD 117105  |13 28 30.5|-27 23 30| 7.20| 35.7| 1.120| 0.120| 7.6| 3.4| 9.0|5870| 4.36|-0.23|-0.29| 0.1
 569|HD 117207  |13 29 21.1|-35 34 15| 7.26| 33.0| 1.400| 0.200| 4.5| 2.2| 6.2|5724| 4.51| 0.16| 0.27| 1.0
 570|HD 117618  |13 32 25.5|-47 16 16| 7.17| 38.0| 1.160| 0.140| 4.2| 2.2| 5.6|5964| 4.35| 0.00| 0.00| 3.2
 571|HD 117936  |13 33 32.3|+08 35 12| 7.98| 18.5| 1.260| 0.180| 6.0| 0.2|13.2|4834| 4.84| 0.07| 0.20| 1.4
 572|HD 117939  |13 34 32.6|-38 54 25| 7.29| 30.2| 1.070| 0.100| 8.7| 3.2|11.6|5671| 4.46|-0.17|-0.21| 0.0
 573|HD 118475  |13 39 19.9|-67 40 13| 6.97| 32.9| 1.120| 0.110| 4.1| 2.1| 4.9|5898| 4.36| 0.07| 0.10| 1.6
 575|HD 118972  |13 41 04.1|-34 27 50| 6.92| 15.6| 0.773| 0.076| 6.9| 0.6|12.4|5191| 4.54|-0.09| 0.00| 4.5
 576|HD 120066  |13 46 57.1|+06 21 01| 6.33| 30.6| 1.330| 0.190| 4.9| 3.6| 6.1|5873| 4.23| 0.12| 0.11| 3.5
 579|HD 120476  |13 49 04.0|+26 58 44| 7.05| 13.7| 3.280| 0.460|11.0| 3.6|15.0|4729| 5.09|-0.35|-0.18| 0.3
 580|HD 120690  |13 51 20.3|-24 23 25| 6.43| 19.9| 1.117| 0.094| 4.5| 1.6| 6.8|5751| 4.52| 0.05| 0.05| 2.7
 581|HD 120780  |13 52 35.8|-50 55 18| 7.50| 16.4| 0.597| 0.050| 5.4| 0.2|13.4|5008| 4.53|-0.26|-0.26| 0.2
 582|HD 121320  |13 54 28.2|+20 38 30| 7.89| 33.1| 1.000| 0.150| 9.4| 2.2|13.5|5548| 4.54|-0.24|-0.25| 0.3
 583|HD 121560  |13 55 49.9|+14 03 23| 6.16| 24.2| 0.960| 0.130| 6.9| 4.4| 9.1|6027| 4.27|-0.41|-0.42| 3.7
 585|HD 122064  |13 57 32.0|+61 29 34| 6.49| 10.1| 0.890| 0.120| 9.3| 2.8|13.8|4757| 4.58| 0.10| 0.18| 1.3
 586|HD 122652  |14 02 31.6|+31 39 39| 7.16| 37.2| 0.800| 0.120| 3.2| 1.4| 4.3|6093| 4.24|-0.01| 0.00| 4.2
 587|HD 122676  |14 02 56.8|+14 58 31| 7.12| 26.1| 1.260| 0.180| 7.9| 3.0|11.3|5593| 4.56|-0.08|-0.02| 1.7
 588|HD 122742  |14 03 32.3|+10 47 12| 6.27| 16.6| 1.010| 0.100| 8.4| 3.6|12.1|5508| 4.49| 0.00| 0.01| 2.2
 589|HD 122862  |14 08 27.1|-74 51 01| 6.02| 28.7| 1.150| 0.097| 5.9| 5.6| 6.7|5957| 4.13|-0.12|-0.13| 2.6
 591|HD 124106  |14 11 46.1|-12 36 42| 7.93| 23.1| 0.790| 0.120| 7.5| 0.2|14.2|5117| 4.58|-0.13|-0.10| 1.5
 592|HD 124292  |14 12 45.2|-03 19 12| 7.05| 22.3| 1.300| 0.180| 8.8| 2.8|12.9|5501| 4.65|-0.10|-0.08| 0.0
 595|HD 124584  |14 17 04.7|-66 18 57| 7.29| 45.4| 1.110| 0.120| 5.3| 3.4| 6.1|5933| 4.21|-0.04|-0.06| 2.6
 596|HD 125184  |14 18 00.7|-07 32 32| 6.47| 32.8| 1.310| 0.200| 5.4| 4.5| 6.7|5691| 4.16| 0.25| 0.32| 2.8
 597|HD 125072  |14 19 05.3|-59 22 37| 6.66| 11.8| 1.126| 0.090| 7.6| 1.5|12.9|4903| 4.69| 0.25| 0.32| 1.0
 598|HD 125455  |14 19 34.8|-05 09 04| 7.58| 20.8| 0.780| 0.110| 7.4| 0.2|13.9|5109| 4.53|-0.15|-0.18| 1.7
 599|HD 126053  |14 23 15.2|+01 14 29| 6.25| 17.6| 1.149| 0.099|10.4| 5.3|13.3|5640| 4.52|-0.29|-0.35| 1.1
 600|HD 125881  |14 24 45.9|-63 42 23| 7.26| 36.4| 1.006| 0.092| 3.3| 1.7| 4.4|6004| 4.38| 0.05| 0.05| 2.2
 603|HD 127334  |14 29 36.8|+41 47 45| 6.36| 23.6| 1.170| 0.160| 4.4| 2.9| 5.8|5744| 4.37| 0.22| 0.27| 1.4
 604|HD 128165  |14 33 28.8|+52 54 31| 7.24| 13.4| 0.910| 0.120| 7.1| 0.4|13.3|4809| 4.67|-0.09| 0.00| 1.8
 606|HD 128311  |14 36 00.5|+09 44 47| 7.48| 16.6| 1.320| 0.180| 6.4| 0.7|12.7|4965| 4.83| 0.01| 0.20| 3.6
 607|HD 128428  |14 36 53.6|-04 16 44| 7.79| 52.3| 1.450| 0.290| 4.0| 3.0| 5.0|5739| 4.34| 0.38| 0.47| 2.4
 608|HD 129333  |14 39 00.2|+64 17 29| 7.60| 33.9| 0.890| 0.130| 3.0| 0.6| 5.0|5845| 4.47| 0.03| 0.16|16.8
 609|HD 128621  |14 39 35.0|-60 50 13| 1.35|  1.3| 1.021| 0.069| 8.0| 4.0|11.6|5178| 4.56| 0.15| 0.23| 0.9
 610|HD 128620  |14 39 36.4|-60 50 02|-0.01|  1.3| 1.173| 0.091| 4.3| 4.0| 5.5|5801| 4.33| 0.19| 0.21| 2.3
 611|HD 128674  |14 40 28.2|-57 01 46| 7.39| 27.4| 1.110| 0.100| 9.8| 2.6|14.1|5534| 4.54|-0.35|-0.39| 0.0
 612|HD 129010  |14 40 55.8|-26 25 43| 7.45| 66.7| 1.170| 0.210| 3.1| 2.3| 4.0|6052| 4.01| 0.05| 0.10| 5.9
 614|HD 129814  |14 44 11.6|+18 27 43| 7.52| 41.9| 1.290| 0.200| 5.4| 2.5| 7.6|5844| 4.41| 0.00| 0.00| 1.7
 616|HD 130087  |14 45 56.7|+10 03 07| 7.52| 56.0| 1.390| 0.240| 2.8| 1.8| 3.6|6057| 4.27| 0.25| 0.28| 5.3
 617|HD 130307  |14 47 16.1|+02 42 11| 7.76| 19.7| 0.810| 0.110| 6.6| 0.2|13.7|5024| 4.62|-0.20|-0.16| 2.0
 619|HD 130948  |14 50 15.8|+23 54 42| 5.86| 17.9| 1.350| 0.130| 1.8| 0.4| 3.2|6059| 4.58| 0.00| 0.05| 6.8
 621|HD 131156 A|14 51 23.2|+19 06 02| 4.70|  6.7| 0.980| 0.100| 5.3| 1.0| 9.4|5570| 4.65|-0.07|-0.04| 4.6
 622|HD 130992  |14 51 40.4|-24 18 14| 7.81| 17.0| 0.880| 0.120| 6.0| 0.2|13.5|4833| 4.70|-0.07|-0.01| 0.8
 623|HD 131117  |14 52 33.1|-30 34 38| 6.30| 40.0| 1.450| 0.210| 3.8| 3.3| 4.9|5973| 4.06| 0.10| 0.14| 5.3
 625|HD 131511  |14 53 23.7|+19 09 10| 6.00| 11.5| 0.974| 0.094| 3.7| 0.7| 7.8|5335| 4.60| 0.11| 0.17| 4.5
 626|HD 132142  |14 55 11.0|+53 40 49| 7.77| 23.9| 1.030| 0.140|10.3| 3.7|14.5|5122| 4.60|-0.30|-0.45| 0.9
 627|HD 131977  |14 57 28.0|-21 24 55| 5.72|  5.9| 0.951| 0.093| 3.3| 0.2|11.6|4744| 4.76| 0.10| 0.12| 2.6
 628|HD 131923  |14 58 08.8|-48 51 46| 6.34| 24.5| 1.560| 0.160| 6.6| 4.8| 8.8|5702| 4.44| 0.09| 0.11| 0.9
 631|HD 133161  |15 02 33.0|+16 03 17| 7.01| 35.3| 0.890| 0.130| 3.3| 1.7| 4.5|5959| 4.24| 0.19| 0.21| 4.3
 632|HD 133295  |15 04 33.0|-28 18 00| 7.18| 33.9| 1.010| 0.150| 3.0| 1.1| 4.2|6089| 4.43|-0.02| 0.01| 9.8
 638|HD 134331  |15 10 41.6|-43 43 47| 7.01| 30.3| 0.918| 0.089| 3.4| 1.5| 4.5|5943| 4.38| 0.09| 0.08| 1.9
 639|HD 134330  |15 10 43.2|-43 43 00| 7.60| 31.0| 1.050| 0.120| 5.4| 2.0| 8.3|5658| 4.55| 0.11| 0.13| 1.4
 640|HD 134060  |15 10 44.7|-61 25 20| 6.29| 24.1| 1.149| 0.088| 3.8| 2.0| 4.6|5914| 4.37| 0.08| 0.09| 2.6
 641|HD 135101  |15 12 43.4|+19 17 09| 6.69| 28.5| 1.270| 0.220| 6.1| 4.1| 8.4|5705| 4.36| 0.09| 0.08| 1.8
 642|HD 134987  |15 13 28.6|-25 18 33| 6.47| 25.6| 1.180| 0.088| 4.4| 2.6| 5.5|5750| 4.35| 0.24| 0.28| 2.2
 643|HD 134606  |15 15 15.0|-70 31 10| 6.86| 26.9| 1.150| 0.078| 5.1| 2.4| 6.2|5648| 4.41| 0.26| 0.29| 1.3
 644|HD 135599  |15 15 59.1|+00 47 46| 6.92| 15.6| 0.616| 0.085| 6.6| 0.4|12.5|5221| 4.46|-0.09|-0.05| 3.6
 645|HD 136118  |15 18 55.4|-01 35 32| 6.93| 52.3| 1.250| 0.200| 3.6| 3.0| 4.6|6097| 4.05|-0.08|-0.05| 7.3
 650|HD 136352  |15 21 48.1|-48 19 03| 5.65| 14.6| 1.510| 0.120|10.9| 8.5|12.8|5672| 4.58|-0.23|-0.34| 2.0
 651|HD 136713  |15 22 36.6|-10 39 40| 7.97| 21.8| 0.860| 0.130| 8.3| 0.6|14.2|4981| 4.62| 0.15| 0.22| 1.9
 653|HD 136923  |15 22 46.8|+18 55 08| 7.16| 20.1| 0.930| 0.130| 7.6| 1.6|12.7|5379| 4.58|-0.07|-0.07| 1.1
 654|HD 136925  |15 22 52.0|+13 21 59| 7.91| 46.4| 1.550| 0.270| 8.4| 5.8|11.2|5717| 4.51|-0.14|-0.29| 1.1
 656|HD 138004  |15 27 40.3|+42 52 52| 7.48| 32.1| 1.050| 0.150| 6.4| 2.3| 9.4|5742| 4.49|-0.13|-0.09| 0.0
 657|HD 137778  |15 28 12.2|-09 21 28| 7.57| 20.8| 0.870| 0.120| 6.7| 1.0|12.4|5185| 4.60| 0.18| 0.28| 2.0
 658|HD 137812  |15 28 38.3|-15 42 02| 6.79| 40.8| 2.090| 0.320| 7.3| 3.9|12.7|5303| 4.14|-0.08| 0.04| 0.8
 659|HD 139813  |15 29 23.5|+80 27 00| 7.30| 21.7| 1.150| 0.160| 3.0| 0.4| 7.1|5491| 4.71| 0.07| 0.14| 5.3
 660|HD 138573  |15 32 43.6|+10 58 05| 7.22| 30.9| 1.120| 0.160| 6.4| 2.5| 9.5|5722| 4.45|-0.05|-0.03| 1.0
 661|HD 138549  |15 33 53.5|-31 01 08| 7.96| 33.1| 0.730| 0.110| 8.5| 2.7|12.2|5534| 4.43|-0.02| 0.00| 2.2
 664|HD 139323  |15 35 56.5|+39 49 52| 7.65| 22.3| 1.130| 0.160| 7.4| 1.8|12.7|5099| 4.65| 0.26| 0.37| 1.7
 665|HD 139324  |15 36 12.6|+35 42 19| 7.49| 52.6| 1.370| 0.210| 4.0| 3.0| 5.1|5935| 4.26| 0.12| 0.15| 1.7
 667|HD 140538  |15 44 01.8|+02 30 54| 5.80| 14.7| 0.980| 0.130| 5.4| 2.3| 9.1|5653| 4.44| 0.06| 0.08| 0.0
 669|HD 141004  |15 46 26.6|+07 21 11| 4.42| 11.8| 1.275| 0.089| 4.4| 3.9| 5.1|5936| 4.30| 0.09| 0.05| 3.1
 670|HD 140785  |15 47 12.8|-42 12 16| 7.38| 56.6| 1.480| 0.190| 5.8| 3.7| 7.9|5771| 4.13|-0.07|-0.01| 1.1
 671|HD 141103  |15 47 17.0|-00 16 11| 6.94| 48.3| 0.990| 0.160| 4.8| 3.7| 6.5|6087| 4.01|-0.32|-0.31| 6.6
 672|HD 140901  |15 47 29.1|-37 54 58| 6.01| 15.2| 1.076| 0.087| 4.4| 1.6| 7.0|5627| 4.53| 0.08| 0.10| 2.2
 673|HD 141937  |15 52 17.5|-18 26 09| 7.25| 33.5| 1.070| 0.130| 4.2| 2.0| 5.6|5847| 4.42| 0.11| 0.13| 1.9
 674|HD 142373  |15 52 40.5|+42 27 05| 4.60| 15.8| 1.460| 0.120| 7.7| 7.1| 8.6|5861| 4.14|-0.39|-0.44| 2.8
 675|HD 142267  |15 53 12.0|+13 11 47| 6.07| 17.5| 1.090| 0.150| 9.8| 5.8|12.9|5756| 4.48|-0.38|-0.43| 1.2
 678|HD 142415  |15 57 40.7|-60 12 00| 7.33| 34.6| 0.931| 0.090| 3.8| 1.6| 4.8|5902| 4.38| 0.08| 0.09| 3.4
 681|HD 143114  |15 59 38.2|-29 37 57| 7.34| 36.1| 1.640| 0.190| 7.8| 3.2| 9.6|5869| 4.57|-0.21|-0.38| 0.7
 682|HD 143761  |16 01 02.6|+33 18 12| 5.39| 17.4| 1.470| 0.110| 8.7| 7.8| 9.3|5823| 4.36|-0.14|-0.20| 1.6
 683|HD 144579  |16 04 56.7|+39 09 23| 6.66| 14.4| 1.200| 0.160|11.6| 6.5|14.5|5214| 4.71|-0.49|-0.69| 0.0
 684|HD 144585  |16 07 03.3|-14 04 16| 6.32| 28.9| 1.510| 0.220| 4.0| 2.9| 5.2|5854| 4.33| 0.25| 0.31| 2.1
 685|HD 144009  |16 09 13.4|-71 04 10| 7.23| 26.8| 0.990| 0.094| 7.2| 2.7|10.0|5595| 4.48| 0.06| 0.06| 0.4
 687|HD 145229  |16 09 26.6|+11 34 28| 7.45| 33.0| 0.750| 0.110| 5.6| 1.9| 8.3|5885| 4.37|-0.16|-0.16| 4.5
 688|HD 144628  |16 09 42.9|-56 26 45| 7.11| 14.4| 0.660| 0.040| 8.0| 0.4|13.9|5021| 4.54|-0.30|-0.41| 1.6
 690|HD 145675  |16 10 24.3|+43 49 03| 6.61| 18.1| 1.070| 0.140| 5.0| 1.7| 8.8|5388| 4.52| 0.41| 0.46| 1.6
 692|GJ 615.1B  |16 13 18.2|+13 31 45| 7.70| 24.4| 0.800| 0.120| 9.1| 1.9|13.6|5388| 4.57|-0.06|-0.02| 0.9
 693|HD 145958  |16 13 18.3|+13 31 40| 7.50| 24.4| 0.880| 0.140| 9.5| 2.4|13.5|5436| 4.55|-0.07|-0.03| 0.7
 694|HD 145809  |16 13 40.3|-21 23 59| 6.68| 39.1| 1.450| 0.220| 7.4| 5.3|10.0|5780| 4.16|-0.21|-0.24| 2.3
 695|HD 145825  |16 14 11.9|-31 39 49| 6.55| 21.9| 1.077| 0.095| 4.5| 1.7| 6.6|5803| 4.49| 0.03| 0.03| 1.4
 696|HD 146362  |16 14 40.3|+33 51 27| 6.70| 22.5| 0.770| 0.210| 5.0| 2.9| 7.8|5821| 4.39|-0.05|-0.06| 2.5
 697|HD 147231  |16 14 50.2|+70 55 46| 7.83| 40.7| 1.390| 0.200| 7.7| 3.3|11.0|5636| 4.51| 0.02| 0.00| 1.5
 698|HD 146233  |16 15 37.2|-08 22 09| 5.49| 14.0| 0.980| 0.130| 4.7| 2.0| 7.4|5791| 4.41| 0.03| 0.03| 2.6
 699|HD 147044  |16 18 05.8|+34 28 57| 7.50| 36.1| 0.910| 0.130| 4.3| 1.7| 6.6|5884| 4.40|-0.02|-0.01| 2.0
 700|HD 146775  |16 19 08.4|-28 17 37| 7.68| 41.2| 0.920| 0.150| 7.0| 2.9| 9.1|5806| 4.33|-0.08|-0.10| 2.4
 701|HD 146481  |16 19 20.8|-54 30 48| 7.09| 43.8| 1.670| 0.180| 9.3| 6.0|12.7|5675| 4.24|-0.25|-0.44| 0.9
 702|HD 147512  |16 22 32.7|-04 14 57| 7.34| 27.6| 1.030| 0.150| 9.3| 3.1|13.0|5519| 4.48|-0.06|-0.06| 1.4
 704|HD 147513  |16 24 01.2|-39 11 34| 5.37| 12.9| 1.300| 0.180| 2.0| 0.4| 3.9|5930| 4.61| 0.07| 0.09| 1.5
 706|HD 147723  |16 24 39.7|-29 42 16| 5.90| 31.4| 1.380| 0.140| 3.6| 3.1| 4.0|6006| 4.10| 0.08| 0.16| 4.7
 707|HD 147722  |16 24 39.7|-29 42 12| 6.60| 31.4| 1.120| 0.120| 3.6| 2.3| 4.7|5971| 4.28| 0.08| 0.11| 3.1
 711|HD 149661  |16 36 21.4|-02 19 28| 5.77|  9.8| 0.853| 0.082| 4.3| 0.5| 9.4|5277| 4.57| 0.05| 0.07| 2.2
 712|HD 149724  |16 36 48.5|-06 17 39| 7.85| 55.8| 1.370| 0.250| 4.2| 3.2| 5.4|5738| 4.29| 0.36| 0.41| 1.4
 713|HD 149806  |16 37 08.4|+00 15 15| 7.00| 20.1| 1.000| 0.140| 7.3| 2.2|12.1|5359| 4.54| 0.17| 0.21| 0.9
 714|HD 149612  |16 39 04.1|-58 15 29| 7.01| 21.7| 1.020| 0.140| 7.4| 1.7|12.2|5726| 4.62|-0.40|-0.45| 1.2
 715|HD 150554  |16 40 56.4|+21 56 53| 7.67| 44.8| 0.860| 0.130| 3.5| 1.8| 5.1|6010| 4.29|-0.01| 0.00| 2.7
 716|HD 150433  |16 41 08.2|-02 51 26| 7.21| 29.6| 1.460| 0.210|10.7| 5.0|13.8|5649| 4.56|-0.22|-0.38| 1.2
 717|HD 150248  |16 41 49.7|-45 22 07| 7.03| 28.4| 1.160| 0.110| 7.9| 3.0|10.3|5694| 4.45|-0.09|-0.11| 0.8
 718|HD 150437  |16 42 07.3|-29 07 30| 7.84| 55.1| 1.320| 0.250| 4.1| 3.1| 5.3|5811| 4.30| 0.28| 0.30| 2.1
 719|HD 151044  |16 42 27.8|+49 56 11| 6.48| 29.4| 1.060| 0.140| 3.1| 1.7| 4.2|6096| 4.30|-0.02| 0.01| 5.0
 720|HD 151541  |16 42 38.5|+68 06 07| 7.56| 24.3| 0.960| 0.130| 9.0| 2.4|13.4|5332| 4.57|-0.18|-0.19| 1.0
 721|HD 150474  |16 42 46.6|-37 20 33| 7.16| 52.7| 2.090| 0.360| 5.6| 2.9|11.3|5459| 4.13|-0.02| 0.05| 2.1
 723|HD 150698  |16 43 51.4|-26 48 32| 6.72| 47.0| 1.680| 0.260| 4.0| 3.2| 5.0|5878| 4.12| 0.16| 0.24| 4.0
 729|HD 152391  |16 52 58.8|-00 01 35| 6.65| 16.9| 0.920| 0.130| 5.3| 1.1|10.4|5479| 4.57|-0.05| 0.04| 3.8
 730|HD 152792  |16 53 32.3|+42 49 29| 6.81| 47.3| 1.510| 0.220| 6.8| 4.4| 9.5|5698| 4.03|-0.28|-0.31| 2.4
 731|HD 152555  |16 54 08.1|-04 20 24| 7.82| 47.6| 1.280| 0.220| 4.0| 2.3| 5.7|5967| 4.46|-0.02| 0.05|15.9
 732|HD 153458  |17 00 01.6|-07 31 53| 7.98| 43.7| 1.330| 0.220| 3.6| 1.6| 5.0|5907| 4.59| 0.11| 0.16| 0.2
 733|HD 153627  |17 00 16.3|+10 49 22| 7.38| 42.7| 1.220| 0.190| 6.6| 3.6| 8.4|5943| 4.34|-0.28|-0.29| 2.7
 734|HD 153075  |17 00 31.6|-57 17 49| 6.99| 31.5| 1.490| 0.140|11.2| 9.6|12.8|5781| 4.48|-0.36|-0.55| 0.0
 735|HD 154345  |17 02 36.4|+47 04 54| 6.76| 18.1| 0.900| 0.120| 6.7| 1.9|11.7|5468| 4.54|-0.10|-0.10| 1.2
 736|HD 154160  |17 03 10.4|+14 30 40| 6.52| 36.3| 1.440| 0.210| 5.1| 4.3| 6.3|5650| 4.12| 0.35| 0.43| 1.4
 737|HD 154088  |17 04 27.8|-28 34 57| 6.59| 18.1| 0.930| 0.130| 6.4| 2.2|10.8|5409| 4.46| 0.28| 0.31| 1.9
 738|HD 154417  |17 05 16.8|+00 42 09| 6.00| 20.4| 0.840| 0.120| 3.1| 1.3| 4.7|5989| 4.30| 0.03| 0.04| 6.0
 739|HD 155060  |17 07 55.8|+32 06 19| 7.21| 36.1| 1.010| 0.140| 3.7| 1.7| 5.7|6009| 4.37|-0.11|-0.11| 3.6
 740|HD 154962  |17 08 54.5|-03 52 58| 6.35| 35.4| 1.370| 0.200| 4.5| 3.6| 5.6|5784| 4.10| 0.28| 0.33| 3.0
 741|HD 154577  |17 10 10.3|-60 43 43| 7.38| 13.7| 0.651| 0.089| 6.6| 0.3|14.1|4881| 4.61|-0.56|-0.69| 0.2
 745|HD 156365  |17 18 07.1|-24 04 22| 6.59| 47.2| 1.790| 0.280| 3.8| 3.0| 4.9|5856| 4.09| 0.24| 0.29| 4.1
 746|HD 156274  |17 19 03.8|-46 38 10| 5.60|  8.8| 0.901| 0.088| 8.7| 1.5|13.7|5256| 4.61|-0.27|-0.34| 0.3
 748|HD 157214  |17 20 39.5|+32 28 03| 5.38| 14.4| 1.543| 0.096|11.6|10.4|12.8|5697| 4.50|-0.15|-0.36| 1.7
 749|HD 155918  |17 22 12.6|-75 20 53| 7.00| 27.9| 1.630| 0.140|12.3| 9.3|14.2|5752| 4.61|-0.48|-0.64| 0.0
 750|HD 157466  |17 22 27.6|+24 52 45| 6.88| 29.8| 0.880| 0.130| 7.3| 3.5|10.8|5962| 4.31|-0.43|-0.42| 3.4
 751|HD 157172  |17 22 34.5|-19 36 58| 7.84| 33.5| 1.090| 0.170| 8.4| 2.9|12.2|5490| 4.53| 0.14| 0.17| 0.0
 752|HD 157347  |17 22 51.2|-02 23 17| 6.28| 19.5| 1.190| 0.160| 5.8| 2.5| 9.0|5714| 4.50| 0.03| 0.03| 0.9
 753|HD 157338  |17 24 08.7|-34 47 54| 6.92| 32.8| 0.930| 0.140| 4.3| 2.1| 6.7|5961| 4.28|-0.09|-0.08| 2.6
 754|HD 158633  |17 25 00.1|+67 18 24| 6.44| 12.8| 0.940| 0.130| 7.8| 1.4|13.0|5302| 4.66|-0.33|-0.40| 0.0
 757|HD 159222  |17 32 00.9|+34 16 16| 6.52| 23.7| 0.800| 0.110| 5.1| 2.9| 7.6|5743| 4.26| 0.09| 0.10| 3.3
 758|HD 158783  |17 34 11.8|-54 53 44| 7.09| 40.7| 1.150| 0.120| 5.4| 4.2| 6.4|5804| 4.20| 0.12| 0.13| 3.4
 759|HD 159909  |17 36 50.2|+10 34 28| 7.28| 36.7| 1.330| 0.200| 6.4| 3.3| 8.9|5723| 4.40| 0.06| 0.08| 1.9
 760|HD 159868  |17 38 59.5|-43 08 43| 7.24| 52.7| 1.390| 0.190| 6.3| 3.3|10.0|5623| 4.05| 0.00| 0.00| 2.1
 762|HD 161897  |17 41 06.6|+72 25 13| 7.60| 28.9| 1.010| 0.140| 5.2| 1.5| 9.4|5623| 4.58| 0.03| 0.03| 1.1
 763|HD 160691  |17 44 08.7|-51 50 02| 5.12| 15.3| 1.250| 0.100| 4.4| 4.0| 5.4|5784| 4.30| 0.26| 0.29| 3.1
 764|HD 161797 A|17 46 27.5|+27 43 14| 3.42|  8.4| 1.346| 0.092| 7.0| 6.6| 7.6|5597| 4.10| 0.24| 0.30| 2.7
 765|HD 161555  |17 46 31.8|-07 59 08| 7.35| 55.5| 1.200| 0.200| 4.6| 3.4| 6.0|5820| 4.06| 0.07| 0.13| 2.9
 768|HD 161050  |17 47 46.0|-63 33 45| 7.16| 49.5| 1.220| 0.130| 4.7| 3.9| 5.6|5980| 4.14|-0.06|-0.05| 4.8
 769|HD 161612  |17 47 57.5|-34 01 07| 7.20| 26.9| 1.120| 0.110| 6.2| 2.4| 9.0|5600| 4.52| 0.11| 0.14| 0.1
 771|HD 162255  |17 51 07.7|-22 55 15| 7.15| 43.3| 1.340| 0.150| 4.9| 3.6| 6.0|5835| 4.25| 0.09| 0.10| 2.0
 774|HD 163153  |17 54 57.6|-07 44 02| 6.92| 44.8| 2.420| 0.390| 4.0| 3.1| 5.0|5744| 4.35| 0.31| 0.49| 1.3
 776|HD 163272  |17 56 24.4|-26 46 24| 7.39| 47.3| 1.100| 0.150| 3.6| 2.6| 4.1|5945| 4.22| 0.20| 0.23| 3.7
 777|HD 164595  |18 00 38.8|+29 34 18| 7.07| 28.9| 1.240| 0.170| 6.3| 2.7| 9.0|5745| 4.50|-0.06|-0.06| 0.0
 779|HD 164922  |18 02 30.8|+26 18 46| 7.01| 21.9| 1.050| 0.140| 8.3| 3.1|12.6|5385| 4.51| 0.17| 0.17| 1.8
 780|HD 164427  |18 04 42.5|-59 12 34| 6.88| 39.1| 1.360| 0.140| 3.8| 2.8| 4.8|5954| 4.28| 0.10| 0.13| 2.6
 782|HD 165269  |18 06 13.7|-27 29 33| 7.29| 62.6| 1.410| 0.190| 2.7| 2.1| 3.2|6047| 4.09| 0.21| 0.27| 7.7
 783|HD 166435  |18 09 21.3|+29 57 06| 6.84| 25.2| 0.940| 0.130| 3.8| 1.3| 6.5|5843| 4.44| 0.01| 0.04| 7.9
 784|HD 166620  |18 09 37.4|+38 27 27| 6.38| 11.1| 0.669| 0.038|12.6| 9.1|14.8|5000| 4.47|-0.05|-0.18| 2.1
 786|HD 166553  |18 12 59.1|-39 09 42| 7.30| 42.4| 0.840| 0.160| 3.8| 2.9| 5.0|5960| 4.17| 0.03| 0.04| 3.7
 788|HD 167389  |18 13 07.2|+41 28 31| 7.38| 33.4| 1.010| 0.140| 3.4| 1.2| 5.9|5911| 4.47| 0.01| 0.02| 3.5
 789|HD 168009  |18 15 32.4|+45 12 33| 6.30| 22.7| 0.980| 0.130| 6.4| 4.2| 8.7|5767| 4.31|-0.02| 0.00| 2.3
 791|HD 168443  |18 20 03.9|-09 35 44| 6.92| 37.9| 1.570| 0.230| 8.0| 6.0|10.5|5580| 4.25| 0.03| 0.08| 2.2
 792|HD 168060  |18 20 11.4|-45 55 20| 7.34| 47.5| 1.370| 0.170| 5.9| 4.8| 7.7|5620| 4.18| 0.24| 0.28| 1.6
 794|HD 168746  |18 21 49.7|-11 55 21| 7.95| 43.1| 1.500| 0.240|10.0| 5.2|12.6|5564| 4.52|-0.01|-0.08| 0.0
 795|HD 168871  |18 24 33.1|-49 39 10| 6.45| 28.2| 1.290| 0.120| 4.6| 3.0| 6.0|5964| 4.37|-0.09|-0.09| 3.6
 796|HD 169822  |18 26 10.0|+08 46 39| 7.83| 27.0| 0.540| 0.088| 8.2| 2.0|12.3|5592| 4.44|-0.02|-0.12| 2.3
 800|HD 170778  |18 29 03.9|+43 56 21| 7.49| 36.9| 0.880| 0.120| 3.9| 1.5| 6.3|5912| 4.37|-0.01| 0.00| 7.5
 804|HD 170657  |18 31 18.9|-18 54 31| 6.81| 13.2| 0.790| 0.110| 6.1| 0.3|12.6|5103| 4.61|-0.15|-0.15| 1.5
 805|HD 171067  |18 32 10.4|+13 44 11| 7.20| 25.2| 0.920| 0.130| 6.6| 2.2|10.4|5643| 4.50|-0.03|-0.03| 1.2
 806|HD 171665  |18 37 12.8|-25 40 16| 7.43| 30.1| 1.000| 0.150| 7.5| 2.7|10.8|5651| 4.48|-0.05|-0.04| 1.9
 807|HD 171918  |18 37 42.6|-07 20 12| 7.98| 57.6| 1.250| 0.220| 4.7| 3.5| 6.0|5775| 4.28| 0.18| 0.22| 0.7
 809|HD 172051  |18 38 53.4|-21 03 06| 5.85| 13.0| 0.910| 0.120| 8.5| 3.5|12.8|5564| 4.50|-0.24|-0.26| 0.0
 811|HD 172513  |18 42 02.3|-34 27 58| 7.95| 33.2| 0.910| 0.140| 9.2| 2.9|13.0|5531| 4.51|-0.02|-0.01| 1.5
 812|HD 173701  |18 44 35.1|+43 49 59| 7.54| 27.2| 1.050| 0.150| 6.4| 2.1|10.8|5399| 4.53| 0.25| 0.32| 1.8
 814|HD 174080  |18 48 29.2|+10 44 43| 7.97| 17.3| 1.240| 0.170| 5.1| 0.2|13.0|4750| 4.84| 0.06| 0.22| 2.6
 815|HD 174457  |18 50 02.0|+15 18 41| 7.52| 54.5| 1.030| 0.170| 6.3| 4.3| 8.8|5852| 4.08|-0.15|-0.18| 3.2
 816|HD 174912  |18 51 25.1|+38 37 35| 7.15| 30.0| 1.030| 0.140| 8.4| 4.4|11.8|5861| 4.45|-0.47|-0.48| 2.1
 819|HD 175518  |18 55 52.9|-05 44 42| 7.46| 33.6| 1.120| 0.170| 6.0| 3.0| 9.2|5577| 4.42| 0.21| 0.29| 1.7
 821|HD 175726  |18 56 37.1|+04 15 54| 6.71| 27.0| 1.000| 0.140| 3.5| 1.4| 5.7|5998| 4.41|-0.10|-0.07|12.3
 822|HD 176377  |18 58 51.0|+30 10 50| 6.80| 23.4| 0.810| 0.110| 7.0| 2.8|10.5|5788| 4.40|-0.23|-0.27| 3.1
 824|HD 177153  |19 01 39.6|+41 29 24| 7.20| 41.3| 0.920| 0.130| 4.1| 2.6| 6.0|5993| 4.20|-0.04|-0.05| 4.3
 826|HD 177830  |19 05 20.7|+25 55 14| 7.18| 59.0| 3.520| 0.570| 3.8| 2.2| 6.6|4949| 4.03| 0.33| 0.55| 2.5
 827|HD 177565  |19 06 52.4|-37 48 38| 6.15| 17.2| 1.087| 0.081| 5.4| 2.2| 8.1|5648| 4.49| 0.07| 0.09| 0.0
 828|HD 178911 B|19 09 03.1|+34 35 59| 7.97| 47.0| 1.700| 0.790| 2.5| 0.5| 6.0|5668| 4.55| 0.25| 0.28| 1.9
 829|HD 179957  |19 12 04.6|+49 51 14| 6.80| 23.0| 0.730| 0.140| 7.9| 4.2|10.0|5676| 4.34| 0.00|-0.02| 1.7
 830|HD 179958  |19 12 05.0|+49 51 20| 6.60| 24.9| 1.090| 0.150| 5.5| 2.7| 8.0|5760| 4.39| 0.05| 0.04| 2.2
 831|HD 179140  |19 14 47.5|-58 00 26| 7.34| 52.4| 1.140| 0.160| 4.2| 3.1| 5.4|5884| 4.11| 0.10| 0.12| 3.8
 834|HD 180684  |19 16 48.5|+18 58 34| 7.02| 58.5| 1.500| 0.240| 3.2| 2.6| 4.0|6090| 4.07| 0.00| 0.05| 6.5
 836|HD 181655  |19 19 38.9|+37 19 49| 6.29| 25.2| 2.020| 0.280| 8.3| 5.6|10.0|5701| 4.50| 0.02| 0.06| 4.1
 838|HD 181428  |19 21 39.3|-29 36 19| 7.10| 50.1| 1.430| 0.190| 3.6| 2.9| 4.4|6047| 4.20| 0.00| 0.03| 6.1
 839|HD 182488  |19 23 34.0|+33 13 19| 6.37| 15.5| 1.280| 0.170| 4.1| 1.0| 8.2|5453| 4.67| 0.12| 0.22| 0.0
 840|HD 182572  |19 24 58.2|+11 56 39| 5.17| 15.2| 1.380| 0.190| 5.3| 4.1| 6.7|5656| 4.32| 0.36| 0.40| 2.2
 841|HD 183263  |19 28 24.5|+08 21 29| 7.86| 52.8| 1.350| 0.230| 3.5| 2.1| 4.6|5936| 4.40| 0.22| 0.30| 1.6
 842|HD 183341  |19 28 46.3|+11 01 37| 7.45| 44.7| 1.220| 0.190| 4.4| 2.5| 5.9|5926| 4.33| 0.03| 0.05| 3.0
 843|HD 183650  |19 29 21.4|+31 36 31| 6.95| 36.4| 1.230| 0.170| 5.3| 4.1| 6.7|5713| 4.24| 0.28| 0.31| 2.6
 844|HD 183658  |19 30 52.7|-06 30 51| 7.27| 34.3| 1.160| 0.170| 5.1| 2.3| 7.9|5798| 4.42| 0.04| 0.05| 1.2
 845|HD 183870  |19 32 06.7|-11 16 29| 7.53| 18.0| 0.960| 0.130| 6.1| 0.4|12.6|5067| 4.69|-0.05| 0.05| 3.0
 846|HD 185144  |19 32 21.5|+69 39 40| 4.67|  5.8| 0.758| 0.042| 9.2| 4.5|12.8|5246| 4.53|-0.16|-0.19| 1.4
 847|HD 183877  |19 32 40.3|-28 01 11| 7.14| 26.1| 1.310| 0.130| 8.9| 3.1|12.0|5618| 4.59|-0.12|-0.20| 0.0
 848|HD 184385  |19 33 25.5|+21 50 25| 6.89| 20.2| 0.880| 0.120| 3.9| 0.9| 7.8|5586| 4.53| 0.11| 0.15| 2.6
 854|HD 186408  |19 41 48.9|+50 31 30| 5.99| 21.6| 1.250| 0.069| 5.8| 5.0| 6.8|5781| 4.34| 0.08| 0.10| 2.8
 855|HD 186427  |19 41 51.9|+50 31 03| 6.25| 21.4| 1.100| 0.061| 8.0| 6.5| 9.1|5674| 4.35| 0.02| 0.04| 2.2
 856|HD 187123  |19 46 58.1|+34 25 10| 7.83| 47.9| 1.150| 0.170| 4.6| 2.4| 6.9|5815| 4.36| 0.10| 0.12| 2.1
 857|HD 187237  |19 48 00.8|+27 52 10| 6.87| 26.0| 1.110| 0.150| 3.9| 1.4| 6.2|5831| 4.49| 0.05| 0.07| 2.9
 858|HD 187085  |19 49 33.9|-37 46 49| 7.22| 45.0| 1.190| 0.150| 3.3| 2.1| 3.9|6075| 4.28| 0.05| 0.09| 5.1
 860|HD 187923  |19 52 03.4|+11 37 42| 6.16| 27.7| 1.620| 0.230| 8.1| 6.8|10.1|5726| 4.28|-0.08|-0.13| 2.0
 862|HD 187897  |19 52 09.3|+07 27 36| 7.14| 33.4| 0.910| 0.140| 4.4| 2.1| 6.5|5835| 4.30| 0.08| 0.10| 4.7
 865|HD 189067  |19 57 19.7|+24 05 17| 7.19| 42.6| 1.240| 0.190| 5.6| 3.9| 7.0|5868| 4.25|-0.03|-0.02| 2.4
 866|HD 188641  |19 57 37.1|-37 44 42| 7.34| 60.2| 1.390| 0.210| 4.7| 2.7| 6.7|5885| 4.07|-0.12|-0.08| 3.6
 867|HD 189625  |20 01 32.8|-16 52 08| 7.34| 34.2| 1.090| 0.160| 4.1| 1.9| 5.6|5822| 4.44| 0.14| 0.18| 3.5
 868|HD 190067  |20 02 34.1|+15 35 31| 7.15| 19.3| 0.950| 0.130| 8.7| 1.5|13.6|5356| 4.61|-0.30|-0.37| 0.6
 870|HD 190360  |20 03 37.4|+29 53 48| 5.73| 15.9| 1.160| 0.160| 7.2| 5.1|10.1|5552| 4.38| 0.19| 0.21| 2.2
 871|HD 190404  |20 03 52.1|+23 20 26| 7.28| 15.6| 0.890| 0.120| 9.8| 1.2|14.7|4973| 4.64|-0.44|-0.66| 0.0
 872|HD 190406  |20 04 06.2|+17 04 12| 5.80| 17.7| 1.131| 0.093| 3.2| 1.3| 4.6|5932| 4.45| 0.02| 0.05| 3.6
 873|HD 190771  |20 05 09.7|+38 28 42| 6.18| 18.9| 0.960| 0.130| 2.7| 0.7| 4.6|5834| 4.44| 0.14| 0.17| 4.3
 874|HD 189567  |20 05 32.7|-67 19 15| 6.07| 17.7| 1.084| 0.089| 8.9| 5.9|10.9|5713| 4.45|-0.18|-0.23| 1.2
 875|HD 191022  |20 05 40.4|+48 34 00| 7.44| 49.8| 1.240| 0.180| 5.5| 4.1| 6.8|5829| 4.21| 0.04| 0.09| 2.1
 876|HD 190248  |20 08 43.6|-66 10 55| 3.55|  6.1| 1.045| 0.058| 6.2| 5.3| 6.8|5590| 4.31| 0.26| 0.33| 2.3
 877|HD 191785  |20 11 06.0|+16 11 16| 7.34| 20.5| 1.080| 0.150| 9.5| 2.4|14.1|5140| 4.60|-0.09|-0.15| 1.2
 878|HD 191408  |20 11 11.9|-36 06 03| 5.30|  6.1| 0.766| 0.060|15.0|13.9|15.0|4922| 4.58|-0.33|-0.56| 2.7
 879|HD 192020  |20 11 25.1|+38 24 00| 7.95| 24.4| 0.780| 0.180|11.2| 2.4|15.0|5194| 4.57|-0.01| 0.01| 2.2
 880|HD 192263  |20 13 59.8|-00 52 00| 7.79| 19.9| 0.830| 0.120| 7.4| 0.3|13.8|4975| 4.60|-0.07| 0.05| 2.6
 882|HD 192344  |20 14 09.7|+06 35 20| 7.71| 62.9| 1.650| 0.340| 4.1| 2.7| 5.6|5772| 4.22| 0.20| 0.30| 1.6
 883|HD 192310  |20 15 17.3|-27 01 58| 5.73|  8.8| 0.842| 0.067| 9.3| 2.9|13.4|5080| 4.55| 0.00| 0.02| 2.0
 884|HD 193664  |20 17 31.3|+66 51 13| 5.91| 17.6| 1.130| 0.150| 4.7| 2.0| 7.3|5886| 4.48|-0.11|-0.09| 1.3
 885|HD 193017  |20 18 10.0|-04 43 43| 7.27| 36.6| 0.840| 0.130| 3.1| 1.3| 4.2|6085| 4.32| 0.01| 0.03| 5.1
 886|HD 193193  |20 19 45.1|-25 13 42| 7.20| 43.3| 1.380| 0.160| 5.0| 3.0| 6.0|5954| 4.32|-0.07|-0.07| 2.4
 889|HD 193307  |20 21 41.0|-49 59 57| 6.26| 32.4| 1.380| 0.110| 5.7| 5.1| 6.5|6033| 4.22|-0.21|-0.27| 2.9
 890|HD 194035  |20 22 45.0|+19 50 59| 7.13| 48.4| 1.750| 0.280| 4.8| 3.9| 6.0|5762| 4.24| 0.15| 0.27| 2.7
 892|HD 194766  |20 27 26.9|-02 07 10| 7.49| 46.5| 0.960| 0.160| 4.1| 2.1| 5.8|6089| 4.26|-0.16|-0.18| 3.3
 893|HD 194640  |20 27 44.2|-30 52 04| 6.61| 19.4| 1.012| 0.085| 8.5| 3.2|12.0|5530| 4.49|-0.06|-0.03| 0.4
 894|HD 195019  |20 28 18.6|+18 46 10| 6.96| 37.4| 1.170| 0.180| 6.0| 4.3| 7.7|5788| 4.23| 0.00| 0.07| 2.5
 896|HD 195564  |20 32 23.6|-09 51 12| 5.80| 24.2| 1.340| 0.190| 7.0| 5.9| 8.8|5699| 4.16| 0.01| 0.10| 2.2
 898|HD 196050  |20 37 51.7|-60 38 04| 7.50| 46.9| 1.130| 0.110| 3.8| 2.8| 4.8|5892| 4.27| 0.20| 0.23| 3.3
 899|HD 196850  |20 38 40.1|+38 38 06| 6.76| 26.9| 1.040| 0.140| 6.7| 3.6| 9.1|5790| 4.37|-0.11|-0.11| 2.0
 900|HD 196390  |20 39 02.5|-49 19 53| 7.33| 33.6| 1.080| 0.110| 4.3| 1.7| 5.9|5863| 4.46| 0.04| 0.06| 2.6
 902|HD 196378  |20 40 02.6|-60 32 56| 5.11| 24.2| 1.410| 0.120| 5.3| 4.4| 6.3|6040| 4.02|-0.32|-0.34| 6.8
 903|HD 196761  |20 40 11.7|-23 46 26| 6.36| 14.7| 0.900| 0.120| 9.1| 3.1|13.4|5419| 4.54|-0.25|-0.28| 1.2
 904|HD 196800  |20 40 22.3|-24 07 04| 7.21| 42.7| 1.350| 0.150| 3.4| 2.2| 4.0|5991| 4.34| 0.12| 0.16| 3.4
 905|HD 197076 A|20 40 45.1|+19 56 07| 6.43| 21.0| 1.030| 0.140| 5.2| 2.0| 8.0|5823| 4.47|-0.09|-0.09| 1.7
 906|HD 196068  |20 41 45.5|-75 20 47| 7.18| 39.0| 1.310| 0.740| 2.0| 0.3| 3.6|5948| 4.38| 0.26| 0.31| 2.9
 907|HD 198089  |20 47 37.8|+12 59 10| 7.43| 39.1| 1.010| 0.150| 6.8| 2.8| 9.0|5872| 4.33|-0.15|-0.21| 2.2
 910|HD 199476  |20 51 44.9|+74 46 49| 7.81| 29.6| 1.100| 0.150| 9.4| 2.5|13.8|5470| 4.61|-0.30|-0.41| 0.0
 913|HD 199598  |20 57 39.6|+26 24 18| 6.93| 33.2| 1.180| 0.170| 3.2| 1.5| 4.5|6022| 4.40| 0.05| 0.07| 1.9
 914|HD 199288  |20 57 40.0|-44 07 45| 6.52| 21.6| 1.510| 0.130|10.9| 7.3|13.1|5796| 4.62|-0.47|-0.63| 0.1
 915|HD 199190  |21 00 05.7|-69 34 46| 6.86| 37.2| 1.310| 0.110| 3.7| 3.0| 4.7|5938| 4.29| 0.10| 0.15| 2.0
 916|HD 199960  |21 00 33.8|-04 43 48| 6.21| 26.5| 1.220| 0.180| 3.2| 1.8| 4.3|5962| 4.31| 0.24| 0.27| 3.0
 918|HD 200538  |21 05 04.9|-32 49 34| 7.72| 55.1| 1.340| 0.240| 3.5| 2.3| 4.4|6037| 4.34| 0.07| 0.11| 3.9
 919|HD 200746  |21 05 07.9|+07 56 43| 7.97| 44.3| 1.060| 0.310| 3.7| 2.4| 5.3|5949| 4.50| 0.00| 0.04| 5.9
 920|HD 200968  |21 07 10.3|-13 55 22| 7.20| 17.6| 0.860| 0.120| 6.6| 0.6|12.4|5221| 4.61| 0.02| 0.11| 2.1
 923|HD 199509  |21 09 20.7|-82 01 38| 6.98| 24.2| 1.052| 0.087| 6.7| 2.3| 9.9|5770| 4.55|-0.27|-0.31| 0.9
 924|HD 201891  |21 11 59.0|+17 43 39| 7.37| 35.4| 1.210| 0.180|14.5|13.2|15.0|5688| 4.39|-1.05|-1.12| 1.3
 925|HD 202108  |21 12 57.6|+30 48 34| 7.32| 26.9| 0.930| 0.130| 7.6| 2.4|11.6|5684| 4.51|-0.19|-0.20| 2.2
 926|HD 201989  |21 14 01.8|-29 39 48| 7.38| 29.7| 1.190| 0.170| 4.4| 1.5| 6.9|5749| 4.58| 0.05| 0.12| 4.6
 928|HD 202575  |21 16 32.4|+09 23 37| 7.88| 16.2| 1.160| 0.160| 5.5| 0.2|13.2|4780| 4.85|-0.10| 0.04| 3.7
 930|HD 202628  |21 18 27.2|-43 20 04| 6.75| 23.8| 1.041| 0.073| 5.0| 1.8| 6.8|5816| 4.49|-0.01|-0.01| 3.2
 933|HD 204385  |21 30 47.9|-62 10 03| 7.14| 39.1| 1.210| 0.120| 4.0| 2.2| 5.0|5971| 4.34| 0.01| 0.02| 3.4
 935|HD 205390  |21 36 41.2|-50 50 43| 7.14| 14.7| 0.781| 0.064| 6.3| 0.2|13.2|5053| 4.62|-0.18|-0.17| 2.0
 937|HD 205536  |21 40 29.7|-74 04 27| 7.07| 22.1| 0.985| 0.082| 8.9| 3.1|12.8|5444| 4.52|-0.03|-0.03| 0.8
 938|HD 206332  |21 40 43.0|+28 45 20| 7.41| 50.1| 1.450| 0.230| 2.9| 1.6| 3.7|6033| 4.33| 0.24| 0.27| 2.6
 939|HD 206374  |21 41 06.1|+26 45 02| 7.45| 26.9| 0.920| 0.130| 7.5| 2.3|11.7|5587| 4.52|-0.08|-0.05| 1.6
 942|HD 206860  |21 44 31.3|+14 46 19| 5.96| 18.4| 1.085| 0.091| 3.1| 1.1| 4.7|5974| 4.47|-0.01|-0.02|10.6
 943|HD 207129  |21 48 15.7|-47 18 12| 5.57| 15.6| 1.065| 0.053| 4.4| 1.8| 5.9|5889| 4.42|-0.04|-0.03| 2.4
 945|HD 208313  |21 54 45.0|+32 19 42| 7.73| 20.3| 0.740| 0.100| 7.3| 0.3|13.6|5033| 4.54|-0.08|-0.04| 2.1
 946|HD 207700  |21 54 45.1|-73 26 18| 7.43| 39.8| 1.400| 0.140| 7.8| 4.9| 9.1|5680| 4.39| 0.09| 0.04| 1.4
 947|HD 208487  |21 57 19.8|-37 45 49| 7.47| 44.0| 1.050| 0.120| 3.4| 2.1| 4.1|6067| 4.34| 0.01| 0.02| 4.6
 950|HD 208998  |22 01 36.5|-53 05 36| 7.12| 35.8| 1.340| 0.130| 7.0| 3.4| 8.1|5901| 4.42|-0.13|-0.32| 1.9
 951|HD 209393  |22 02 05.3|+44 20 35| 7.96| 33.6| 0.669| 0.098| 9.2| 2.4|13.1|5541| 4.38|-0.15|-0.17| 4.7
 953|HD 209458  |22 03 10.7|+18 53 03| 7.65| 47.1| 1.110| 0.180| 3.3| 1.7| 4.3|6099| 4.38| 0.02| 0.01| 4.5
 954|HD 209268  |22 03 35.2|-55 58 37| 6.88| 48.2| 1.370| 0.150| 4.2| 3.5| 5.0|6028| 4.12|-0.10|-0.08| 4.2
 955|HD 209779  |22 06 05.3|-05 21 29| 7.57| 35.5| 0.680| 0.100| 6.5| 2.4| 9.8|5718| 4.25| 0.05| 0.02| 5.7
 956|HD 209875  |22 06 33.1|+01 51 25| 7.24| 50.6| 1.010| 0.170| 3.7| 2.7| 4.9|6098| 4.11|-0.13|-0.11| 4.5
 958|HD 209653  |22 07 29.9|-68 01 24| 6.99| 44.5| 1.430| 0.140| 4.8| 4.0| 5.7|6002| 4.24|-0.08|-0.10| 2.2
 960|HD 210277  |22 09 29.8|-07 32 55| 6.54| 21.3| 1.270| 0.170| 6.2| 3.1| 9.6|5555| 4.49| 0.20| 0.21| 1.8
 963|HD 210667  |22 11 11.9|+36 15 22| 7.23| 22.4| 0.950| 0.130| 4.5| 1.0| 8.9|5462| 4.56| 0.16| 0.23| 2.7
 965|HD 210752  |22 12 43.5|-06 28 08| 7.44| 37.6| 1.050| 0.160|11.4| 7.8|13.8|5835| 4.37|-0.59|-0.64| 1.6
 967|HD 210918  |22 14 38.6|-41 22 53| 6.23| 22.1| 1.200| 0.100| 8.5| 6.8|10.0|5735| 4.38|-0.07|-0.11| 0.4
 968|HD 211080  |22 14 46.7|-05 53 11| 7.82| 81.4| 2.220| 0.450| 3.4| 2.1| 4.7|5820| 4.19| 0.29| 0.39| 2.7
 969|HD 211317  |22 18 49.6|-68 18 47| 7.26| 52.2| 1.580| 0.170| 3.8| 3.2| 4.6|5910| 4.23| 0.22| 0.24| 3.9
 970|HD 212291  |22 23 09.1|+09 27 39| 7.91| 32.4| 0.940| 0.110| 8.6| 2.7|12.0|5602| 4.56|-0.10|-0.12| 0.8
 971|HD 212330  |22 24 56.3|-57 47 50| 5.31| 20.5| 1.400| 0.110| 7.0| 6.2| 8.0|5739| 4.15| 0.01| 0.05| 2.8
 972|HD 212168  |22 25 51.1|-75 00 56| 6.12| 23.1| 1.130| 0.100| 4.8| 2.7| 6.3|5897| 4.33|-0.04|-0.01| 2.9
 973|HD 212708  |22 27 24.6|-49 21 57| 7.48| 35.8| 1.060| 0.100| 5.1| 2.6| 6.0|5689| 4.39| 0.24| 0.29| 1.8
 976|HD 213240  |22 31 00.3|-49 25 59| 6.81| 40.7| 1.360| 0.140| 3.7| 3.1| 4.6|5968| 4.22| 0.12| 0.14| 4.0
 977|HD 213519  |22 31 05.7|+45 08 42| 7.68| 43.2| 1.280| 0.190| 5.4| 2.4| 7.9|5832| 4.44|-0.02| 0.00| 1.6
 978|HD 213575  |22 32 34.0|-06 28 01| 6.94| 35.8| 1.540| 0.230| 8.8| 7.1|11.0|5668| 4.33|-0.05|-0.12| 2.0
 979|HD 213628  |22 33 30.6|-35 26 40| 7.80| 32.0| 0.960| 0.140| 7.5| 2.5|11.1|5579| 4.53| 0.02| 0.03| 1.3
 980|HD 214557  |22 38 11.6|+45 49 40| 7.06| 50.6| 1.220| 0.190| 3.9| 3.2| 5.0|5997| 4.09|-0.01| 0.07| 5.2
 981|HD 214759  |22 40 55.1|-31 59 24| 7.41| 26.7| 0.891| 0.082| 8.6| 3.0|11.7|5434| 4.44| 0.14| 0.18| 2.2
 982|HD 214953  |22 42 36.8|-47 12 38| 6.30| 23.6| 0.815| 0.053| 2.7| 1.0| 3.4|6049| 4.29| 0.03| 0.03| 4.5
 985|HD 216275  |22 50 46.3|+52 03 41| 7.22| 31.3| 0.880| 0.120| 5.5| 2.1| 8.1|5863| 4.38|-0.14|-0.16| 2.9
 987|HD 216435  |22 53 37.9|-48 35 53| 6.03| 33.3| 1.550| 0.120| 3.6| 3.3| 3.9|5999| 4.15| 0.21| 0.24| 5.8
 989|HD 216437  |22 54 39.4|-70 04 25| 6.04| 26.5| 1.317| 0.083| 4.6| 4.2| 5.6|5849| 4.23| 0.18| 0.22| 3.1
 990|HD 217014  |22 57 27.9|+20 46 07| 5.45| 15.4| 1.330| 0.110| 4.2| 2.7| 5.3|5787| 4.45| 0.15| 0.20| 2.6
 992|HD 217107  |22 58 15.5|-02 23 43| 6.17| 19.7| 1.490| 0.200| 3.9| 1.6| 5.3|5704| 4.54| 0.27| 0.39| 0.0
 993|HD 217165  |22 58 29.8|+09 49 31| 7.67| 43.7| 1.080| 0.170| 4.4| 2.2| 6.2|5936| 4.39|-0.03| 0.01| 3.2
 994|HD 217618  |23 01 36.8|+36 59 07| 7.74| 50.6| 1.310| 0.220| 4.8| 3.4| 6.0|5714| 4.30| 0.29| 0.35| 2.9
 995|HD 217813  |23 03 04.9|+20 55 06| 6.65| 24.3| 1.150| 0.160| 3.7| 1.4| 5.8|5885| 4.50| 0.02| 0.07| 3.2
 996|HD 217877  |23 03 57.2|-04 47 41| 6.68| 30.8| 1.050| 0.150| 4.8| 2.6| 6.9|5953| 4.29|-0.10|-0.11| 2.8
 999|HD 218209  |23 05 06.0|+68 25 01| 7.49| 29.7| 1.290| 0.180|10.8| 5.5|13.9|5585| 4.60|-0.31|-0.46| 0.0
1001|HD 218133  |23 05 31.1|+14 27 05| 7.10| 37.9| 0.950| 0.140| 5.4| 2.8| 7.0|5923| 4.23|-0.08|-0.07| 3.3
1005|HD 218687  |23 09 57.1|+14 25 35| 6.54| 25.9| 1.020| 0.140| 4.7| 2.2| 7.0|5905| 4.35|-0.10|-0.08|10.3
1006|HD 218730  |23 10 24.7|-07 48 43| 7.33| 35.6| 0.910| 0.140| 4.0| 1.9| 5.7|5900| 4.35| 0.06| 0.10| 3.2
1007|HD 218868  |23 10 50.0|+45 30 44| 6.98| 23.4| 0.930| 0.130| 5.6| 2.1| 9.6|5540| 4.45| 0.19| 0.21| 2.1
1008|HD 219134  |23 13 16.9|+57 10 06| 5.57|  6.5| 0.749| 0.039| 8.7| 2.3|13.5|4835| 4.56| 0.09| 0.12| 1.8
1010|HD 219077  |23 14 06.5|-62 42 00| 6.12| 29.2| 1.510| 0.130| 8.6| 6.2|11.4|5364| 4.05|-0.10|-0.12| 1.9
1014|BD-02 5917 |23 16 35.2|-01 35 11| 7.60| 54.6| 1.360| 0.350| 4.3| 1.9| 7.8|5708| 4.19| 0.00| 0.05| 1.5
1015|HD 219834 B|23 19 06.5|-13 27 30| 5.19| 19.6| 6.900| 2.400| 2.3| 0.7|10.9|5168| 4.59| 0.15| 0.22| 0.2
1017|HD 220339  |23 23 04.8|-10 45 51| 7.80| 19.5| 0.658| 0.094| 5.4| 0.1|14.1|4975| 4.53|-0.24|-0.31| 1.1
1018|HD 220507  |23 24 42.1|-52 42 06| 7.59| 43.5| 1.300| 0.150| 7.4| 4.4| 9.0|5687| 4.35| 0.05| 0.02| 2.6
1019|HD 221146  |23 29 30.3|-01 02 09| 6.88| 39.5| 1.660| 0.260| 4.4| 3.1| 5.6|5903| 4.34| 0.06| 0.11| 2.9
1020|HD 221354  |23 31 22.2|+59 09 55| 6.76| 16.9| 0.750| 0.100|11.6| 6.4|14.4|5133| 4.37|-0.01| 0.01| 2.1
1021|HD 221356  |23 31 31.5|-04 05 14| 6.50| 26.2| 0.940| 0.130| 5.4| 2.5| 7.9|5976| 4.31|-0.16|-0.26| 3.7
1022|HD 221420  |23 33 19.5|-77 23 07| 5.82| 31.8| 1.670| 0.110| 4.1| 3.6| 4.9|5830| 4.08| 0.29| 0.34| 2.8
1023|HD 221830  |23 35 28.8|+31 01 01| 6.86| 32.3| 1.510| 0.210|10.4| 8.9|12.5|5740| 4.40|-0.20|-0.40| 1.6
1024|HD 222033  |23 37 06.6|+30 40 40| 7.21| 50.2| 1.520| 0.240| 3.6| 2.5| 4.5|5991| 4.26| 0.11| 0.19| 4.0
1025|HD 222143  |23 37 58.4|+46 11 57| 6.58| 23.1| 0.980| 0.140| 3.2| 1.0| 5.0|5869| 4.45| 0.12| 0.15| 3.0
1026|HD 222237  |23 39 37.1|-72 43 13| 7.09| 11.4| 0.884| 0.085| 8.8| 0.7|14.1|4723| 4.69|-0.20|-0.29| 2.4
1027|HD 222335  |23 39 51.3|-32 44 36| 7.18| 18.7| 0.819| 0.082| 8.3| 0.9|13.6|5231| 4.54|-0.16|-0.17| 1.3
1029|HD 222480  |23 41 08.3|-32 04 16| 7.11| 45.2| 1.480| 0.160| 4.7| 4.0| 5.7|5833| 4.24| 0.14| 0.18| 2.6
1030|HD 222582  |23 41 51.5|-05 59 08| 7.68| 41.9| 1.050| 0.170| 7.3| 3.8| 9.4|5727| 4.34|-0.02|-0.03| 2.3
1032|HD 223084  |23 46 34.1|-08 59 48| 7.23| 38.6| 0.990| 0.150| 3.6| 1.7| 5.5|6083| 4.33|-0.11|-0.13| 5.4
1033|HD 223171  |23 47 20.8|-48 16 32| 6.89| 41.3| 1.370| 0.130| 5.0| 4.4| 5.8|5862| 4.21| 0.09| 0.12| 2.5
1034|HD 223238  |23 47 52.4|+04 10 31| 7.69| 46.7| 1.290| 0.210| 5.5| 3.1| 7.0|5844| 4.39| 0.00| 0.02| 2.3
1037|HD 223691  |23 51 48.6|-33 27 08| 7.86| 69.2| 1.600| 0.280| 6.5| 3.0|12.4|5506| 4.08|-0.20|-0.17| 2.1
1038|HD 224156  |23 55 32.4|+03 30 05| 7.72| 29.3| 1.040| 0.150| 8.6| 2.8|12.7|5496| 4.58| 0.03|-0.03| 1.7
1039|HD 224383  |23 57 33.5|-09 38 51| 7.89| 47.7| 1.020| 0.180| 6.7| 4.4| 9.0|5754| 4.31|-0.06|-0.04| 1.9


